More Is Never Less: Affordable Robustness to Additive Attacks via Monotone Multiple-Instance Learning

Static malware detectors that represent each sample as a bag of extracted features, such as permissions, API calls, or imported functions, are cheap to deploy and remain state-of-the-art under temporal drift and in selective classification. Yet, attackers can evade them by adding benign-looking content that outweighs malicious evidence. Canonically, detectors encode the presence of a few thousand features, selected during training, as sparse multi-hot vectors over a fixed vocabulary. Features that emerge after training remain invisible. We show that linear models and multi-layer perceptrons (MLPs) over this input are sum-pooled set models in disguise. Sum-pooling lets added benign features cancel malicious evidence. Instead, we cast malware detection with set-shaped static features as a multiple-instance learning (MIL) problem. To this end, we propose MalSets, which uses max-pooled Deep Sets models with a monotone head to ensure that any malicious evidence remains undiluted; thus, more is never less. Under MIL, a general text encoder maps any feature string to an embedding, thus eliminating the long-standing out-of-vocabulary problem at test time. Max-pooling retains the malicious evidence regardless of how many benign features an attacker adds. Since max-pooling can only grow when features are added, constraining the head alone makes the malware score monotone under additions, even against a white-box attacker adapted to this architecture. While monotone detectors are never evaded by state-of-the-art black-box or white-box attacks, they often significantly pay for this robustness in clean performance since benign features cannot count as evidence. However, by combining a non-monotone set encoder with max-pooling and a monotone head, MalSets maintains the robustness of prior monotone classifiers while achieving state-of-the-art performance.

==> figures/polarity_baselines_data/dd.csv <==
x,clean,att
0.00250,45.528,46.904
0.00750,44.750,46.177
0.01250,44.037,46.881
0.01750,43.453,46.789
0.02250,42.966,47.859
0.02750,42.484,47.565
0.03250,42.071,46.723
0.03750,41.590,47.523
0.04250,40.061,46.300
0.04750,39.144,45.872
0.05250,38.287,46.789
0.05750,37.431,45.994
0.06250,36.636,45.749
0.06750,36.024,45.810
0.07250,35.413,45.138
0.07750,34.801,46.544
0.08250,34.251,47.339
0.08750,33.761,46.177
0.09250,33.150,44.404
0.09750,32.538,42.997
0.10250,31.865,43.180
0.10750,31.131,43.670
0.11250,30.520,42.141
0.11750,29.786,41.223
0.12250,29.052,39.021
0.12750,28.318,39.021
0.13250,27.584,39.205
0.13750,26.911,39.450
0.14250,26.177,38.532
0.14750,25.443,37.982
0.15250,24.709,37.064
0.15750,24.037,35.535
0.16250,23.364,35.046
0.16750,22.752,35.535
0.17250,22.141,35.657
0.17750,21.590,34.434
0.18250,21.040,33.578
0.18750,20.489,33.394
0.19250,20.000,32.905
0.19750,19.572,34.190
0.20250,19.144,33.211
0.20750,18.777,31.254
0.21250,18.349,29.480
0.21750,17.982,28.440
0.22250,17.615,28.440
0.22750,17.248,28.991
0.23250,16.820,28.502
0.23750,16.391,27.401
0.24250,15.963,28.073
0.24750,15.535,26.911
0.25250,15.168,27.278
0.25750,14.862,27.584
0.26250,14.557,27.034
0.26750,14.251,26.544
0.27250,13.884,25.321
0.27750,13.517,23.976
0.28250,13.150,25.138
0.28750,12.783,25.933
0.29250,12.416,26.544
0.29750,12.110,26.911
0.30250,11.743,25.321
0.30750,11.437,24.159
0.31250,11.070,24.526
0.31750,10.765,22.569
0.32250,10.459,21.957
0.32750,10.153,22.080
0.33250,9.847,20.612
0.33750,9.480,19.939
0.34250,9.174,19.572
0.34750,8.930,19.144
0.35250,8.624,19.694
0.35750,8.318,18.899
0.36250,8.073,17.982
0.36750,7.829,18.226
0.37250,7.584,18.471
0.37750,7.401,18.654
0.38250,7.156,19.205
0.38750,6.972,19.939
0.39250,6.789,20.673
0.39750,6.544,21.284
0.40250,6.239,18.960
0.40750,5.933,20.183
0.41250,5.688,19.450
0.41750,5.443,20.306
0.42250,5.138,21.468
0.42750,4.771,20.550
0.43250,4.404,19.327
0.43750,4.037,18.532
0.44250,3.670,17.920
0.44750,3.303,16.636
0.45250,2.936,15.780
0.45750,2.569,15.413
0.46250,2.202,13.517
0.46750,1.835,12.294
0.47250,1.529,10.826
0.47750,1.284,12.110
0.48250,1.040,10.031
0.48750,0.852,10.485
0.49250,0.635,9.386
0.49750,0.459,7.339
0.50250,0.417,6.505
0.50750,0.367,6.422
0.51250,0.306,7.136
0.51750,0.229,5.619
0.52250,0.917,0.344
0.52750,1.223,0.306
0.53250,1.560,0.550
0.53750,2.002,0.500
0.54250,2.370,0.459
0.54750,2.823,1.482
0.55250,3.277,1.769
0.55750,3.670,2.202
0.56250,4.343,2.813
0.56750,5.076,3.242
0.57250,5.810,3.731
0.57750,6.483,3.853
0.58250,7.278,4.281
0.58750,8.135,4.343
0.59250,8.991,4.893
0.59750,9.847,5.443
0.60250,10.642,7.951
0.60750,11.376,8.440
0.61250,12.049,8.685
0.61750,12.783,8.685
0.62250,13.394,8.502
0.62750,13.945,9.419
0.63250,14.557,10.948
0.63750,15.107,12.966
0.64250,15.596,13.089
0.64750,16.147,13.823
0.65250,16.697,13.700
0.65750,17.125,14.312
0.66250,17.554,14.679
0.66750,17.920,14.006
0.67250,18.287,13.456
0.67750,18.654,11.437
0.68250,19.144,11.927
0.68750,19.572,12.783
0.69250,20.122,13.333
0.69750,20.734,13.211
0.70250,21.346,13.211
0.70750,21.896,12.110
0.71250,22.569,9.541
0.71750,23.303,9.969
0.72250,23.976,9.847
0.72750,24.709,10.887
0.73250,25.443,10.398
0.73750,26.116,11.009
0.74250,26.789,11.682
0.74750,27.462,12.783
0.75250,28.196,13.639
0.75750,28.807,14.251
0.76250,29.541,14.006
0.76750,30.153,13.456
0.77250,30.703,14.985
0.77750,31.315,14.190
0.78250,31.927,15.963
0.78750,32.416,16.820
0.79250,32.905,16.697
0.79750,33.394,16.514
0.80250,33.823,15.596
0.80750,34.251,15.780
0.81250,34.679,16.147
0.81750,35.107,17.492
0.82250,35.596,18.165
0.82750,36.024,18.226
0.83250,36.453,16.636
0.83750,36.758,17.125
0.84250,37.064,17.125
0.84750,37.370,15.902
0.85250,37.676,15.780
0.85750,37.982,14.495
0.86250,38.287,13.761
0.86750,38.716,14.312
0.87250,39.144,16.208
0.87750,39.633,16.391
0.88250,40.183,16.820
0.88750,40.734,16.330
0.89250,41.346,15.291
0.89750,41.896,13.578
0.90250,42.508,13.150
0.90750,43.180,14.434
0.91250,43.853,14.067
0.91750,44.465,15.291
0.92250,45.076,14.924
0.92750,45.688,15.657
0.93250,46.361,14.679
0.93750,47.156,15.780
0.94250,47.768,15.780
0.94750,48.379,14.190
0.95250,49.174,15.719
0.95750,49.969,17.003
0.96250,51.560,20.306
0.96750,51.966,20.708
0.97250,52.364,22.159
0.97750,52.752,22.783
0.98250,53.128,22.852
0.98750,53.578,23.670
0.99250,54.128,24.261
0.99750,54.817,26.261


==> figures/polarity_baselines_data/drmd.csv <==
x,clean,att
0.00098,80.533,92.486
0.00293,79.033,91.358
0.00488,77.705,90.255
0.00684,76.221,89.932
0.00879,74.909,90.058
0.01074,73.462,88.567
0.01270,71.715,85.727
0.01465,70.176,83.849
0.01660,67.395,81.894
0.01855,64.748,80.049
0.02051,62.052,78.009
0.02246,59.514,74.706
0.02441,57.073,74.366
0.02637,54.645,70.395
0.02832,52.362,67.772
0.03027,50.383,66.193
0.03223,48.512,63.971
0.03418,46.703,62.927
0.03613,45.124,60.401
0.03809,43.594,58.179
0.04004,42.222,55.410
0.04199,41.263,54.936
0.04395,40.279,54.123
0.04590,39.150,52.338
0.04785,38.142,49.775
0.04980,37.146,48.270
0.05176,36.260,47.675
0.05371,35.373,45.877
0.05566,34.475,47.152
0.05762,33.576,44.784
0.05957,32.678,42.999
0.06152,31.597,40.850
0.06348,30.492,38.069
0.06543,29.423,36.648
0.06738,28.367,35.956
0.06934,27.420,35.701
0.07129,26.472,35.276
0.07324,25.513,34.888
0.07520,24.687,33.297
0.07715,23.740,35.495
0.07910,22.854,33.358
0.08105,22.004,32.277
0.08301,21.141,30.832
0.08496,20.304,28.342
0.08691,19.526,28.828
0.08887,18.749,28.585
0.09082,18.251,28.245
0.09277,17.753,27.310
0.09473,17.207,27.359
0.09668,16.563,25.586
0.09863,15.944,25.525
0.10059,15.373,23.619
0.10254,14.839,21.494
0.10449,14.293,21.749
0.10645,13.843,18.774
0.10840,13.418,18.069
0.11035,12.993,17.292
0.11230,12.605,15.616
0.11426,12.168,15.483
0.11621,11.767,14.147
0.11816,11.366,13.078
0.12012,10.917,14.451
0.12207,10.480,14.499
0.12402,10.079,14.621
0.12598,9.727,14.475
0.12793,9.350,13.953
0.12988,8.986,13.807
0.13184,8.646,13.770
0.13379,8.270,13.855
0.13574,7.930,12.872
0.13770,7.602,12.969
0.13965,7.286,12.726
0.14160,6.958,13.054
0.14355,6.679,12.325
0.14551,6.387,12.240
0.14746,6.096,11.755
0.14941,5.853,9.678
0.15137,5.598,9.132
0.15332,5.379,7.152
0.15527,5.197,6.302
0.15723,5.027,5.501
0.15918,4.857,5.537
0.16113,4.675,5.889
0.16309,4.554,4.602
0.16504,4.432,4.639
0.16699,4.323,4.724
0.16895,4.189,4.214
0.17090,4.068,3.801
0.17285,3.934,3.607
0.17480,3.813,3.461
0.17676,3.692,3.194
0.17871,3.558,3.121
0.18066,3.473,3.424
0.18262,3.352,3.509
0.18457,3.230,3.194
0.18652,3.121,3.072
0.18848,3.012,3.254
0.19043,2.902,2.514
0.19238,2.793,2.526
0.19434,2.672,2.562
0.19629,2.538,2.210
0.19824,2.429,2.210
0.20020,2.319,2.587
0.20215,2.210,2.647
0.20410,2.101,2.441
0.20605,1.991,2.368
0.20801,1.894,2.380
0.20996,1.785,2.162
0.21191,1.712,2.477
0.21387,1.639,2.380
0.21582,1.566,2.271
0.21777,1.494,1.809
0.21973,1.421,1.785
0.22168,1.348,1.664
0.22363,1.287,1.518
0.22559,1.239,1.494
0.22754,1.178,1.615
0.22949,1.117,1.141
0.23145,1.069,1.032
0.23340,1.020,1.044
0.23535,0.959,1.020
0.23730,0.899,1.008
0.23926,0.838,1.117
0.24121,0.777,0.704
0.24316,0.729,0.862
0.24512,0.680,0.789
0.24707,0.619,0.741
0.24902,0.571,0.692
0.25098,0.522,0.680
0.25293,0.461,0.668
0.25488,0.401,0.668
0.25684,0.352,0.546
0.25879,0.304,0.559
0.26074,0.255,0.510
0.26270,0.206,0.498
0.26465,0.170,0.498
0.26660,0.134,0.498
0.26855,0.109,0.243
0.27051,0.085,0.231
0.27246,0.061,0.073
0.27441,0.039,0.078
0.27637,0.028,0.070
0.27832,0.015,0.061
0.28027,0.000,0.066
0.28223,0.000,0.073
0.28418,0.000,0.081
0.28613,0.000,0.091
0.28809,0.000,0.068
0.29004,0.000,0.061
0.29199,0.000,0.055
0.29395,0.000,0.050
0.29590,0.000,0.046
0.29785,0.000,0.042
0.29980,0.000,0.039
0.30176,0.000,0.073
0.30371,0.000,0.036
0.30566,0.000,0.036
0.30762,0.000,0.036
0.30957,0.000,0.036
0.31152,0.000,0.036
0.31348,0.000,0.036
0.31543,0.000,0.036
0.31738,0.000,0.036
0.31934,0.012,0.036
0.32129,0.024,0.049
0.32324,0.036,0.049
0.32520,0.049,0.061
0.32715,0.061,0.061
0.32910,0.073,0.061
0.33105,0.085,0.024
0.33301,0.097,0.036
0.33496,0.109,0.134
0.33691,0.121,0.134
0.33887,0.134,0.134
0.34082,0.146,0.134
0.34277,0.158,0.134
0.34473,0.170,0.134
0.34668,0.182,0.134
0.34863,0.182,0.146
0.35059,0.182,0.134
0.35254,0.194,0.134
0.35449,0.206,0.182
0.35645,0.219,0.182
0.35840,0.231,0.182
0.36035,0.243,0.219
0.36230,0.255,0.219
0.36426,0.267,0.134
0.36621,0.279,0.158
0.36816,0.304,0.182
0.37012,0.328,0.194
0.37207,0.352,0.364
0.37402,0.376,0.425
0.37598,0.401,0.425
0.37793,0.425,0.425
0.37988,0.449,0.425
0.38184,0.461,0.474
0.38379,0.474,0.425
0.38574,0.486,0.425
0.38770,0.498,0.437
0.38965,0.510,0.401
0.39160,0.534,0.389
0.39355,0.559,0.376
0.39551,0.583,0.352
0.39746,0.595,0.328
0.39941,0.607,0.352
0.40137,0.619,0.182
0.40332,0.631,0.243
0.40527,0.644,0.255
0.40723,0.656,0.267
0.40918,0.680,0.279
0.41113,0.716,0.231
0.41309,0.753,0.231
0.41504,0.789,0.316
0.41699,0.838,0.340
0.41895,0.886,0.352
0.42090,0.923,0.413
0.42285,0.959,0.522
0.42480,0.996,0.644
0.42676,1.044,0.644
0.42871,1.093,0.765
0.43066,1.141,0.826
0.43262,1.190,0.814
0.43457,1.239,0.886
0.43652,1.287,0.886
0.43848,1.324,0.911
0.44043,1.360,0.911
0.44238,1.396,1.020
0.44434,1.433,1.202
0.44629,1.457,1.639
0.44824,1.481,1.773
0.45020,1.518,1.712
0.45215,1.554,1.809
0.45410,1.603,1.785
0.45605,1.639,1.785
0.45801,1.676,1.834
0.45996,1.712,1.785
0.46191,1.749,1.724
0.46387,1.785,1.700
0.46582,1.821,1.749
0.46777,1.858,1.785
0.46973,1.894,1.931
0.47168,1.931,1.882
0.47363,1.979,1.809
0.47559,2.028,1.336
0.47754,2.077,1.263
0.47949,2.113,1.348
0.48145,2.149,1.141
0.48340,2.174,1.166
0.48535,2.210,1.239
0.48730,2.259,1.093
0.48926,2.319,1.093
0.49121,2.392,1.129
0.49316,2.465,1.336
0.49512,2.550,1.299
0.49707,2.635,1.251
0.49902,2.708,1.154
0.50098,2.781,1.202
0.50293,2.854,1.129
0.50488,2.939,1.141
0.50684,3.024,1.372
0.50879,3.109,1.311
0.51074,3.206,1.445
0.51270,3.303,1.409
0.51465,3.388,1.348
0.51660,3.461,1.396
0.51855,3.522,1.494
0.52051,3.582,1.433
0.52246,3.643,1.336
0.52441,3.704,1.396
0.52637,3.764,1.457
0.52832,3.825,1.919
0.53027,3.898,1.870
0.53223,3.959,1.894
0.53418,4.007,2.344
0.53613,4.056,2.392
0.53809,4.104,2.404
0.54004,4.153,2.392
0.54199,4.202,2.307
0.54395,4.262,2.526
0.54590,4.323,2.465
0.54785,4.384,2.380
0.54980,4.432,2.368
0.55176,4.481,2.319
0.55371,4.529,2.477
0.55566,4.578,2.514
0.55762,4.627,2.222
0.55957,4.675,2.368
0.56152,4.736,2.247
0.56348,4.797,1.870
0.56543,4.869,1.615
0.56738,4.942,1.761
0.56934,5.003,1.688
0.57129,5.076,1.846
0.57324,5.149,1.919
0.57520,5.234,2.040
0.57715,5.319,2.222
0.57910,5.404,2.234
0.58105,5.489,2.332
0.58301,5.574,2.259
0.58496,5.659,2.198
0.58691,5.744,2.283
0.58887,5.829,2.125
0.59082,5.914,2.295
0.59277,5.999,2.502
0.59473,6.072,2.757
0.59668,6.157,2.866
0.59863,6.242,3.036
0.60059,6.339,2.975
0.60254,6.424,3.145
0.60449,6.497,3.218
0.60645,6.582,3.157
0.60840,6.667,3.279
0.61035,6.764,3.060
0.61230,6.849,2.999
0.61426,6.934,3.242
0.61621,7.019,3.072
0.61816,7.104,3.182
0.62012,7.177,2.987
0.62207,7.262,2.902
0.62402,7.347,2.914
0.62598,7.432,3.121
0.62793,7.517,2.927
0.62988,7.577,3.424
0.63184,7.650,3.133
0.63379,7.723,3.655
0.63574,7.796,3.607
0.63770,7.893,3.922
0.63965,7.978,4.335
0.64160,8.087,4.214
0.64355,8.197,4.408
0.64551,8.306,4.845
0.64746,8.415,5.695
0.64941,8.525,5.804
0.65137,8.634,5.647
0.65332,8.743,5.428
0.65527,8.852,5.513
0.65723,8.962,5.914
0.65918,9.071,5.440
0.66113,9.168,5.659
0.66309,9.277,5.598
0.66504,9.375,5.768
0.66699,9.447,5.610
0.66895,9.520,5.452
0.67090,9.569,5.525
0.67285,9.630,5.307
0.67480,9.702,5.039
0.67676,9.763,4.517
0.67871,9.836,4.517
0.68066,9.909,4.712
0.68262,9.982,4.712
0.68457,10.043,4.274
0.68652,10.103,4.177
0.68848,10.176,4.238
0.69043,10.249,4.687
0.69238,10.322,4.444
0.69434,10.395,4.323
0.69629,10.480,4.736
0.69824,10.565,4.651
0.70020,10.650,4.967
0.70215,10.735,5.076
0.70410,10.808,4.894
0.70605,10.893,4.639
0.70801,10.965,5.064
0.70996,11.026,5.489
0.71191,11.087,6.302
0.71387,11.160,6.825
0.71582,11.233,6.582
0.71777,11.305,6.412
0.71973,11.390,5.950
0.72168,11.463,6.497
0.72363,11.548,7.213
0.72559,11.621,6.849
0.72754,11.694,7.201
0.72949,11.767,7.662
0.73145,11.840,7.966
0.73340,11.913,8.051
0.73535,11.973,8.015
0.73730,12.046,7.590
0.73926,12.131,7.371
0.74121,12.228,6.910
0.74316,12.313,6.849
0.74512,12.410,7.322
0.74707,12.495,7.480
0.74902,12.580,7.905
0.75098,12.665,7.128
0.75293,12.750,6.424
0.75488,12.835,6.242
0.75684,12.933,7.201
0.75879,13.030,6.861
0.76074,13.127,6.375
0.76270,13.224,6.387
0.76465,13.333,6.339
0.76660,13.430,6.460
0.76855,13.515,6.302
0.77051,13.613,5.914
0.77246,13.710,6.035
0.77441,13.795,6.145
0.77637,13.892,6.970
0.77832,13.989,6.509
0.78027,14.098,6.788
0.78223,14.196,8.537
0.78418,14.305,9.180
0.78613,14.402,8.172
0.78809,14.523,8.075
0.79004,14.657,8.257
0.79199,14.815,8.221
0.79395,14.973,8.901
0.79590,15.131,8.937
0.79785,15.288,9.484
0.79980,15.458,9.545
0.80176,15.628,8.962
0.80371,15.835,9.265
0.80566,16.029,9.229
0.80762,16.236,9.107
0.80957,16.430,9.205
0.81152,16.624,8.160
0.81348,16.806,7.881
0.81543,17.001,8.185
0.81738,17.171,7.893
0.81934,17.328,7.699
0.82129,17.462,7.662
0.82324,17.608,7.335
0.82520,17.766,7.383
0.82715,17.936,6.958
0.82910,18.081,7.492
0.83105,18.264,7.832
0.83301,18.409,7.881
0.83496,18.616,6.995
0.83691,18.834,7.383
0.83887,19.065,7.383
0.84082,19.308,7.347
0.84277,19.551,7.990
0.84473,19.794,8.440
0.84668,20.061,9.120
0.84863,20.328,9.168
0.85059,20.607,9.326
0.85254,20.874,8.925
0.85449,21.166,9.727
0.85645,21.445,10.079
0.85840,21.712,10.140
0.86035,21.967,10.468
0.86230,22.222,10.261
0.86426,22.441,10.625
0.86621,22.623,10.893
0.86816,22.805,10.856
0.87012,22.975,10.492
0.87207,23.157,10.273
0.87402,23.352,9.545
0.87598,23.522,9.532
0.87793,23.679,10.443
0.87988,23.862,10.771
0.88184,24.032,11.184
0.88379,24.177,10.419
0.88574,24.372,10.188
0.88770,24.614,10.261
0.88965,24.845,10.504
0.89160,25.088,11.451
0.89355,25.319,12.265
0.89551,25.562,12.835
0.89746,25.804,12.981
0.89941,26.096,14.572
0.90137,26.375,14.196
0.90332,26.642,15.301
0.90527,26.970,16.175
0.90723,27.322,16.891
0.90918,27.662,17.790
0.91113,28.002,19.551
0.91309,28.342,20.692
0.91504,28.646,21.275
0.91699,28.937,21.882
0.91895,29.229,22.429
0.92090,29.557,20.826
0.92285,29.945,21.129
0.92480,30.395,22.319
0.92676,30.856,23.692
0.92871,31.451,22.854
0.93066,32.119,23.121
0.93262,32.933,22.805
0.93457,33.685,22.441
0.93652,34.426,22.271
0.93848,35.155,21.226
0.94043,35.956,20.461
0.94238,36.794,20.765
0.94434,37.948,22.392
0.94629,39.356,23.546
0.94824,40.826,24.141
0.95020,42.356,24.979
0.95215,43.837,25.877
0.95410,45.525,25.477
0.95605,47.201,26.205
0.95801,48.767,26.594
0.95996,50.273,29.205
0.96191,51.682,31.670
0.96387,53.115,35.216
0.96582,54.560,37.911
0.96777,56.005,41.542
0.96973,57.450,43.485
0.97168,59.041,45.974
0.97363,60.474,45.902
0.97559,61.712,47.019
0.97754,63.182,49.921
0.97949,64.639,52.155
0.98145,66.132,52.010
0.98340,67.359,54.268
0.98535,68.731,55.920
0.98730,69.295,58.197
0.98926,69.931,58.680
0.99121,70.598,58.880
0.99316,71.353,57.625
0.99512,72.222,56.794
0.99707,73.265,56.244
0.99902,74.431,56.785


==> figures/polarity_baselines_data/hcc.csv <==
x,clean,att
0.00098,49.378,47.511
0.00293,47.360,44.947
0.00488,45.701,43.665
0.00684,44.303,41.876
0.00879,42.798,40.347
0.01074,41.420,40.028
0.01270,40.142,39.593
0.01465,38.974,38.974
0.01660,34.178,34.872
0.01855,31.131,31.825
0.02051,29.321,29.201
0.02246,27.602,27.481
0.02441,26.335,26.908
0.02637,25.339,25.430
0.02832,24.404,25.008
0.03027,23.590,24.344
0.03223,22.775,23.741
0.03418,21.991,22.413
0.03613,21.207,22.443
0.03809,20.664,22.081
0.04004,20.181,21.418
0.04199,19.789,20.181
0.04395,19.427,18.552
0.04590,19.125,17.466
0.04785,18.793,17.738
0.04980,18.492,18.522
0.05176,18.190,18.793
0.05371,17.888,19.065
0.05566,17.617,19.336
0.05762,17.345,18.703
0.05957,17.044,18.492
0.06152,16.802,18.281
0.06348,16.561,18.281
0.06543,16.350,17.768
0.06738,16.169,18.431
0.06934,16.018,17.617
0.07129,15.837,17.134
0.07324,15.686,17.798
0.07520,15.535,17.285
0.07715,15.385,16.531
0.07910,15.204,15.867
0.08105,15.023,15.475
0.08301,14.842,14.118
0.08496,14.661,13.846
0.08691,14.480,14.027
0.08887,14.268,12.971
0.09082,14.027,13.906
0.09277,13.786,14.057
0.09473,13.544,13.816
0.09668,13.273,12.730
0.09863,13.002,13.876
0.10059,12.760,14.359
0.10254,12.519,13.816
0.10449,12.278,13.695
0.10645,12.066,13.665
0.10840,11.885,13.846
0.11035,11.704,13.484
0.11230,11.523,13.876
0.11426,11.342,13.635
0.11621,11.161,13.424
0.11816,11.041,13.846
0.12012,10.950,13.092
0.12207,10.830,13.635
0.12402,10.709,13.575
0.12598,10.618,13.273
0.12793,10.498,11.946
0.12988,10.377,11.523
0.13184,10.256,11.825
0.13379,10.166,11.493
0.13574,10.075,11.554
0.13770,9.955,11.493
0.13965,9.834,11.795
0.14160,9.744,11.885
0.14355,9.653,11.976
0.14551,9.563,12.006
0.14746,9.472,11.463
0.14941,9.382,11.131
0.15137,9.291,10.588
0.15332,9.201,10.166
0.15527,9.110,10.287
0.15723,9.050,10.407
0.15918,8.989,10.377
0.16113,8.899,10.045
0.16309,8.808,10.166
0.16504,8.718,10.256
0.16699,8.658,10.558
0.16895,8.567,10.136
0.17090,8.477,9.593
0.17285,8.386,9.442
0.17480,8.296,9.140
0.17676,8.205,10.588
0.17871,8.084,10.377
0.18066,7.994,9.955
0.18262,7.903,10.136
0.18457,7.813,9.925
0.18652,7.692,9.623
0.18848,7.572,9.623
0.19043,7.481,9.291
0.19238,7.391,9.351
0.19434,7.300,8.718
0.19629,7.210,8.265
0.19824,7.149,8.477
0.20020,7.089,8.597
0.20215,7.029,8.356
0.20410,6.968,7.994
0.20605,6.908,6.637
0.20801,6.848,6.606
0.20996,6.787,6.576
0.21191,6.727,6.395
0.21387,6.667,6.667
0.21582,6.637,6.908
0.21777,6.606,7.029
0.21973,6.576,7.210
0.22168,6.546,7.994
0.22363,6.516,8.356
0.22559,6.486,8.627
0.22754,6.456,8.688
0.22949,6.395,9.231
0.23145,6.335,9.170
0.23340,6.275,9.382
0.23535,6.214,9.291
0.23730,6.184,10.075
0.23926,6.154,10.015
0.24121,6.124,10.317
0.24316,6.094,9.894
0.24512,6.063,9.563
0.24707,6.033,9.532
0.24902,5.973,9.623
0.25098,5.913,8.808
0.25293,5.852,8.416
0.25488,5.792,7.873
0.25684,5.701,7.692
0.25879,5.641,7.179
0.26074,5.581,7.119
0.26270,5.520,7.179
0.26465,5.460,7.149
0.26660,5.400,6.395
0.26855,5.339,6.606
0.27051,5.279,6.395
0.27246,5.189,6.546
0.27441,5.098,6.456
0.27637,5.008,6.244
0.27832,4.947,6.486
0.28027,4.857,6.365
0.28223,4.766,6.637
0.28418,4.676,6.516
0.28613,4.615,6.606
0.28809,4.525,6.486
0.29004,4.434,6.365
0.29199,4.344,6.335
0.29395,4.253,6.244
0.29590,4.163,6.184
0.29785,4.042,6.275
0.29980,3.922,6.154
0.30176,3.831,5.943
0.30371,3.741,5.913
0.30566,3.650,5.581
0.30762,3.529,5.038
0.30957,3.439,5.249
0.31152,3.348,5.068
0.31348,3.258,5.309
0.31543,3.167,5.098
0.31738,3.077,4.917
0.31934,2.986,4.766
0.32129,2.896,4.434
0.32324,2.805,4.314
0.32520,2.715,4.465
0.32715,2.655,4.042
0.32910,2.594,3.922
0.33105,2.504,4.012
0.33301,2.413,3.710
0.33496,2.323,3.710
0.33691,2.262,3.741
0.33887,2.202,3.529
0.34082,2.142,3.409
0.34277,2.081,2.926
0.34473,1.991,2.564
0.34668,1.931,2.564
0.34863,1.870,2.896
0.35059,1.810,2.986
0.35254,1.750,2.836
0.35449,1.689,2.353
0.35645,1.629,2.293
0.35840,1.569,2.112
0.36035,1.538,1.991
0.36230,1.478,2.081
0.36426,1.418,2.081
0.36621,1.357,2.051
0.36816,1.297,1.961
0.37012,1.237,2.142
0.37207,1.176,2.232
0.37402,1.146,2.534
0.37598,1.116,2.685
0.37793,1.086,2.323
0.37988,1.026,2.142
0.38184,0.965,2.232
0.38379,0.905,2.293
0.38574,0.845,2.021
0.38770,0.784,1.991
0.38965,0.724,1.840
0.39160,0.694,1.689
0.39355,0.664,2.112
0.39551,0.633,1.991
0.39746,0.573,1.810
0.39941,0.513,1.478
0.40137,0.452,1.388
0.40332,0.392,1.086
0.40527,0.332,0.845
0.40723,0.271,0.845
0.40918,0.241,1.026
0.41113,0.211,0.905
0.41309,0.181,0.814
0.41504,0.151,0.845
0.41699,0.121,0.814
0.41895,0.090,0.814
0.42090,0.060,0.814
0.42285,0.030,0.271
0.42480,0.000,0.271
0.42676,0.000,0.271
0.42871,0.000,0.302
0.43066,0.000,0.302
0.43262,0.000,0.302
0.43457,0.000,0.302
0.43652,0.000,0.302
0.43848,0.000,0.090
0.44043,0.000,0.090
0.44238,0.000,0.060
0.44434,0.000,0.030
0.44629,0.000,0.090
0.44824,0.000,0.090
0.45020,0.000,0.090
0.45215,0.000,0.090
0.45410,0.000,0.090
0.45605,0.000,0.090
0.45801,0.000,0.060
0.45996,0.000,0.060
0.46191,0.000,0.121
0.46387,0.000,0.452
0.46582,0.000,0.452
0.46777,0.000,0.452
0.46973,0.000,0.452
0.47168,0.000,0.452
0.47363,0.000,0.452
0.47559,0.000,0.392
0.47754,0.000,0.392
0.47949,0.000,0.392
0.48145,0.000,0.420
0.48340,0.000,0.452
0.48535,0.000,0.490
0.48730,0.000,0.535
0.48926,0.000,0.588
0.49121,0.000,0.553
0.49316,0.000,0.000
0.49512,0.000,0.000
0.49707,0.000,0.000
0.49902,0.000,0.000
0.50098,0.000,0.000
0.50293,0.000,0.000
0.50488,0.000,0.000
0.50684,0.000,0.000
0.50879,0.000,0.000
0.51074,0.000,0.000
0.51270,0.000,0.000
0.51465,0.000,0.000
0.51660,0.000,0.000
0.51855,0.000,0.000
0.52051,0.000,0.000
0.52246,0.000,0.000
0.52441,0.000,0.000
0.52637,0.000,0.000
0.52832,0.000,0.000
0.53027,0.000,0.030
0.53223,0.000,0.030
0.53418,0.000,0.030
0.53613,0.000,0.030
0.53809,0.000,0.030
0.54004,0.000,0.030
0.54199,0.000,0.030
0.54395,0.000,0.030
0.54590,0.000,0.030
0.54785,0.000,0.030
0.54980,0.000,0.030
0.55176,0.000,0.030
0.55371,0.000,0.030
0.55566,0.000,0.030
0.55762,0.000,0.030
0.55957,0.000,0.000
0.56152,0.000,0.000
0.56348,0.000,0.000
0.56543,0.000,0.000
0.56738,0.000,0.000
0.56934,0.000,0.000
0.57129,0.000,0.000
0.57324,0.000,0.000
0.57520,0.000,0.000
0.57715,0.000,0.000
0.57910,0.000,0.000
0.58105,0.000,0.000
0.58301,0.000,0.000
0.58496,0.000,0.000
0.58691,0.000,0.000
0.58887,0.000,0.000
0.59082,0.000,0.000
0.59277,0.000,0.000
0.59473,0.000,0.000
0.59668,0.000,0.000
0.59863,0.000,0.000
0.60059,0.000,0.000
0.60254,0.000,0.000
0.60449,0.000,0.000
0.60645,0.000,0.000
0.60840,0.000,0.000
0.61035,0.000,0.000
0.61230,0.030,0.000
0.61426,0.060,0.030
0.61621,0.090,0.030
0.61816,0.121,0.030
0.62012,0.151,0.030
0.62207,0.181,0.121
0.62402,0.211,0.392
0.62598,0.241,0.452
0.62793,0.271,0.573
0.62988,0.332,0.633
0.63184,0.392,0.633
0.63379,0.452,0.724
0.63574,0.513,0.845
0.63770,0.573,0.905
0.63965,0.633,0.905
0.64160,0.664,1.056
0.64355,0.694,1.056
0.64551,0.724,1.116
0.64746,0.754,1.116
0.64941,0.814,1.146
0.65137,0.875,1.207
0.65332,0.935,0.965
0.65527,0.995,0.935
0.65723,1.056,0.814
0.65918,1.086,0.814
0.66113,1.116,0.875
0.66309,1.146,1.086
0.66504,1.176,1.086
0.66699,1.207,1.026
0.66895,1.237,1.176
0.67090,1.267,1.026
0.67285,1.327,1.056
0.67480,1.388,1.026
0.67676,1.448,1.146
0.67871,1.478,1.207
0.68066,1.508,1.116
0.68262,1.569,1.388
0.68457,1.629,1.569
0.68652,1.689,1.719
0.68848,1.750,1.870
0.69043,1.840,1.961
0.69238,1.931,1.931
0.69434,2.021,1.991
0.69629,2.112,2.474
0.69824,2.202,2.624
0.70020,2.293,2.624
0.70215,2.353,2.685
0.70410,2.443,2.986
0.70605,2.534,3.017
0.70801,2.624,3.047
0.70996,2.715,3.107
0.71191,2.775,3.047
0.71387,2.866,3.107
0.71582,2.986,3.107
0.71777,3.107,3.047
0.71973,3.198,2.926
0.72168,3.288,2.956
0.72363,3.379,3.017
0.72559,3.499,2.594
0.72754,3.620,2.986
0.72949,3.741,3.891
0.73145,3.861,3.982
0.73340,3.952,3.831
0.73535,4.042,3.891
0.73730,4.133,4.284
0.73926,4.223,4.465
0.74121,4.314,4.223
0.74316,4.404,4.103
0.74512,4.465,4.736
0.74707,4.525,4.796
0.74902,4.585,5.068
0.75098,4.646,5.068
0.75293,4.736,4.887
0.75488,4.796,5.249
0.75684,4.857,4.796
0.75879,4.947,4.525
0.76074,5.038,5.189
0.76270,5.128,5.279
0.76465,5.219,5.460
0.76660,5.309,5.219
0.76855,5.430,5.430
0.77051,5.551,5.671
0.77246,5.641,5.913
0.77441,5.732,5.279
0.77637,5.822,5.279
0.77832,5.943,5.249
0.78027,6.063,5.309
0.78223,6.154,5.641
0.78418,6.275,5.279
0.78613,6.395,5.400
0.78809,6.486,5.098
0.79004,6.606,4.465
0.79199,6.727,4.947
0.79395,6.848,5.249
0.79590,6.968,6.003
0.79785,7.059,5.822
0.79980,7.149,5.852
0.80176,7.240,6.033
0.80371,7.360,6.516
0.80566,7.481,6.425
0.80762,7.572,6.395
0.80957,7.662,6.305
0.81152,7.753,6.757
0.81348,7.813,7.179
0.81543,7.873,6.848
0.81738,7.964,6.878
0.81934,8.024,7.149
0.82129,8.084,7.119
0.82324,8.175,6.938
0.82520,8.296,6.184
0.82715,8.416,6.606
0.82910,8.537,6.516
0.83105,8.658,6.576
0.83301,8.778,6.214
0.83496,8.929,6.817
0.83691,9.080,6.848
0.83887,9.231,6.757
0.84082,9.382,6.305
0.84277,9.532,6.244
0.84473,9.683,6.998
0.84668,9.804,7.541
0.84863,9.955,7.541
0.85059,10.106,6.938
0.85254,10.226,6.908
0.85449,10.347,7.330
0.85645,10.468,7.179
0.85840,10.588,7.300
0.86035,10.709,7.240
0.86230,10.830,6.968
0.86426,10.920,6.486
0.86621,11.011,6.275
0.86816,11.101,6.727
0.87012,11.222,6.938
0.87207,11.342,6.848
0.87402,11.463,6.516
0.87598,11.584,6.305
0.87793,11.735,6.486
0.87988,11.916,7.300
0.88184,12.097,7.602
0.88379,12.278,7.632
0.88574,12.459,7.903
0.88770,12.640,8.597
0.88965,12.851,8.778
0.89160,13.032,9.261
0.89355,13.243,9.261
0.89551,13.454,10.045
0.89746,13.695,10.377
0.89941,13.906,10.649
0.90137,14.148,10.890
0.90332,14.389,11.403
0.90527,14.661,11.373
0.90723,14.872,11.373
0.90918,15.053,10.588
0.91113,15.234,10.649
0.91309,15.415,10.407
0.91504,15.596,10.860
0.91699,15.777,10.830
0.91895,15.928,11.674
0.92090,16.109,12.036
0.92285,16.259,12.851
0.92480,16.440,13.303
0.92676,16.591,13.243
0.92871,16.742,13.424
0.93066,16.863,14.057
0.93262,17.014,13.816
0.93457,17.134,14.148
0.93652,17.285,14.178
0.93848,17.496,15.415
0.94043,17.738,15.445
0.94238,17.979,15.958
0.94434,18.220,15.807
0.94629,18.522,16.078
0.94824,18.824,16.199
0.95020,19.155,16.682
0.95215,19.578,17.014
0.95410,19.970,16.893
0.95605,20.392,17.526
0.95801,20.845,17.557
0.95996,21.357,18.582
0.96191,21.870,19.729
0.96387,22.413,19.487
0.96582,23.017,20.211
0.96777,23.560,19.698
0.96973,24.163,20.694
0.97168,24.887,21.207
0.97363,25.671,21.538
0.97559,26.516,22.745
0.97754,27.451,23.198
0.97949,28.446,24.525
0.98145,31.222,28.446
0.98340,35.023,33.333
0.98535,40.090,38.462
0.98730,41.209,40.045
0.98926,42.430,40.550
0.99121,43.816,41.591
0.99316,45.413,44.344
0.99512,47.195,46.606
0.99707,49.372,50.327
0.99902,51.923,53.111


==> figures/polarity_baselines_data/ramda.csv <==
x,clean,att
0.00083,74.732,74.088
0.00250,74.297,72.675
0.00417,73.948,72.725
0.00583,73.644,72.591
0.00750,73.355,73.659
0.00917,73.060,72.747
0.01083,72.777,72.088
0.01250,72.532,72.232
0.01417,71.731,70.272
0.01583,70.959,69.499
0.01750,70.458,70.873
0.01917,69.957,69.499
0.02083,69.528,70.229
0.02250,69.156,70.300
0.02417,68.784,68.770
0.02583,68.398,69.313
0.02750,68.069,70.558
0.02917,67.682,70.672
0.03083,67.210,70.887
0.03250,66.767,69.285
0.03417,66.366,69.771
0.03583,65.994,70.472
0.03750,65.565,69.800
0.03917,65.136,71.388
0.04083,64.721,69.771
0.04250,64.306,69.256
0.04417,63.906,70.286
0.04583,63.448,70.143
0.04750,62.976,68.541
0.04917,62.546,68.698
0.05083,62.117,66.767
0.05250,61.660,65.365
0.05417,61.245,64.721
0.05583,60.916,63.247
0.05750,60.558,63.119
0.05917,60.186,62.775
0.06083,59.814,63.076
0.06250,59.442,61.660
0.06417,59.041,60.644
0.06583,58.655,61.359
0.06750,58.283,61.116
0.06917,57.926,60.472
0.07083,57.625,60.200
0.07250,57.339,60.787
0.07417,57.053,61.159
0.07583,56.767,60.873
0.07750,56.509,60.916
0.07917,56.237,61.645
0.08083,55.966,62.389
0.08250,55.708,63.090
0.08417,55.436,63.004
0.08583,55.165,62.489
0.08750,54.936,62.933
0.08917,54.793,62.203
0.09083,54.664,61.931
0.09250,54.521,61.159
0.09417,54.378,60.415
0.09583,54.235,60.029
0.09750,54.106,58.627
0.09917,53.977,58.770
0.10083,53.834,59.714
0.10250,53.677,58.741
0.10417,53.548,57.768
0.10583,53.433,56.824
0.10750,53.319,57.082
0.10917,53.219,56.881
0.11083,53.119,55.436
0.11250,53.019,56.180
0.11417,52.904,55.494
0.11583,52.790,55.093
0.11750,52.690,54.678
0.11917,52.546,54.464
0.12083,52.403,53.348
0.12250,52.246,54.535
0.12417,52.074,54.163
0.12583,51.874,53.891
0.12750,51.688,54.320
0.12917,51.488,52.790
0.13083,51.288,52.074
0.13250,51.102,50.987
0.13417,50.916,50.172
0.13583,50.715,50.415
0.13750,50.529,50.243
0.13917,50.343,50.758
0.14083,50.157,51.760
0.14250,49.971,52.361
0.14417,49.814,52.890
0.14583,49.642,53.348
0.14750,49.485,52.918
0.14917,49.328,51.817
0.15083,49.213,51.216
0.15250,49.099,51.660
0.15417,48.984,54.077
0.15583,48.870,55.851
0.15750,48.755,54.979
0.15917,48.655,55.694
0.16083,48.555,56.638
0.16250,48.441,56.094
0.16417,48.340,56.109
0.16583,48.240,55.207
0.16750,48.140,55.250
0.16917,48.026,53.534
0.17083,47.883,53.791
0.17250,47.740,53.062
0.17417,47.582,52.790
0.17583,47.439,52.961
0.17750,47.268,52.732
0.17917,47.110,50.672
0.18083,46.924,49.871
0.18250,46.738,51.459
0.18417,46.524,50.114
0.18583,46.323,48.870
0.18750,46.137,48.255
0.18917,45.951,46.867
0.19083,45.737,47.625
0.19250,45.522,46.738
0.19417,45.322,48.283
0.19583,45.165,47.067
0.19750,44.979,48.126
0.19917,44.821,48.898
0.20083,44.621,47.969
0.20250,44.449,47.668
0.20417,44.249,48.684
0.20583,44.077,48.226
0.20750,43.877,46.910
0.20917,43.691,47.983
0.21083,43.505,47.539
0.21250,43.319,48.827
0.21417,43.119,48.698
0.21583,42.918,47.396
0.21750,42.718,48.140
0.21917,42.518,48.813
0.22083,42.318,49.156
0.22250,42.132,48.484
0.22417,41.931,48.197
0.22583,41.774,49.070
0.22750,41.617,50.386
0.22917,41.488,49.428
0.23083,41.330,50.157
0.23250,41.159,49.371
0.23417,41.001,48.512
0.23583,40.844,49.485
0.23750,40.672,48.383
0.23917,40.515,49.442
0.24083,40.386,49.485
0.24250,40.229,48.741
0.24417,40.057,48.126
0.24583,39.871,48.240
0.24750,39.685,48.469
0.24917,39.485,47.625
0.25083,39.270,46.853
0.25250,39.041,44.692
0.25417,38.798,43.519
0.25583,38.584,42.418
0.25750,38.412,43.805
0.25917,38.226,44.607
0.26083,38.040,43.977
0.26250,37.868,43.920
0.26417,37.697,44.235
0.26583,37.525,43.648
0.26750,37.368,45.565
0.26917,37.239,44.592
0.27083,37.110,44.492
0.27250,36.996,44.335
0.27417,36.896,44.478
0.27583,36.810,46.066
0.27750,36.738,45.994
0.27917,36.638,46.338
0.28083,36.538,46.724
0.28250,36.409,46.409
0.28417,36.295,44.893
0.28583,36.166,44.735
0.28750,36.009,43.219
0.28917,35.837,42.446
0.29083,35.665,43.777
0.29250,35.494,41.660
0.29417,35.308,42.747
0.29583,35.136,43.863
0.29750,34.950,42.675
0.29917,34.764,42.976
0.30083,34.549,40.758
0.30250,34.320,41.102
0.30417,34.134,40.758
0.30583,33.948,40.029
0.30750,33.777,38.298
0.30917,33.605,39.557
0.31083,33.405,38.999
0.31250,33.219,40.129
0.31417,33.047,39.156
0.31583,32.876,37.911
0.31750,32.704,38.398
0.31917,32.518,38.612
0.32083,32.332,36.524
0.32250,32.146,36.695
0.32417,31.960,37.153
0.32583,31.788,37.697
0.32750,31.631,37.682
0.32917,31.474,38.426
0.33083,31.302,38.040
0.33250,31.144,39.499
0.33417,30.987,38.984
0.33583,30.858,38.770
0.33750,30.744,39.185
0.33917,30.629,39.528
0.34083,30.486,39.170
0.34250,30.358,38.813
0.34417,30.243,37.639
0.34583,30.114,38.040
0.34750,29.971,39.156
0.34917,29.843,38.612
0.35083,29.714,38.412
0.35250,29.557,38.340
0.35417,29.385,38.155
0.35583,29.213,37.711
0.35750,29.041,36.123
0.35917,28.856,36.695
0.36083,28.684,37.725
0.36250,28.498,37.353
0.36417,28.312,35.837
0.36583,28.140,36.738
0.36750,27.969,37.167
0.36917,27.811,38.026
0.37083,27.625,38.898
0.37250,27.468,37.811
0.37417,27.296,37.582
0.37583,27.124,37.139
0.37750,26.967,37.239
0.37917,26.810,37.368
0.38083,26.667,37.511
0.38250,26.509,38.126
0.38417,26.352,37.682
0.38583,26.195,36.252
0.38750,26.052,36.352
0.38917,25.880,38.183
0.39083,25.722,37.282
0.39250,25.565,35.479
0.39417,25.393,35.193
0.39583,25.236,34.549
0.39750,25.064,34.406
0.39917,24.893,33.290
0.40083,24.721,33.505
0.40250,24.564,32.232
0.40417,24.406,31.931
0.40583,24.235,31.531
0.40750,24.077,30.844
0.40917,23.934,29.185
0.41083,23.777,29.213
0.41250,23.605,27.868
0.41417,23.462,26.567
0.41583,23.305,27.253
0.41750,23.133,29.471
0.41917,22.947,28.641
0.42083,22.790,27.325
0.42250,22.632,27.611
0.42417,22.475,28.884
0.42583,22.318,27.897
0.42750,22.160,27.754
0.42917,21.989,27.353
0.43083,21.817,28.255
0.43250,21.617,28.340
0.43417,21.402,29.585
0.43583,21.173,29.156
0.43750,20.959,29.971
0.43917,20.730,29.871
0.44083,20.501,29.070
0.44250,20.272,26.981
0.44417,20.057,27.353
0.44583,19.771,27.396
0.44750,19.499,26.309
0.44917,19.242,25.250
0.45083,18.970,25.322
0.45250,18.698,24.464
0.45417,18.441,23.834
0.45583,18.140,23.476
0.45750,17.868,22.632
0.45917,17.568,20.815
0.46083,17.282,20.558
0.46250,16.953,19.857
0.46417,16.624,20.143
0.46583,16.280,19.227
0.46750,15.951,18.927
0.46917,15.622,19.528
0.47083,15.365,19.170
0.47250,15.079,19.256
0.47417,14.721,18.627
0.47583,14.335,18.011
0.47750,13.934,18.870
0.47917,13.491,18.426
0.48083,13.076,18.498
0.48250,12.661,18.784
0.48417,12.289,19.814
0.48583,11.874,19.471
0.48750,11.488,19.099
0.48917,11.044,18.541
0.49083,10.601,18.340
0.49250,10.086,17.525
0.49417,9.557,15.751
0.49583,8.984,16.094
0.49750,8.691,16.248
0.49917,8.435,16.309
0.50083,8.208,16.702
0.50250,7.959,16.348
0.50417,7.747,16.888
0.50583,7.535,15.594
0.50750,7.269,15.451
0.50917,19.099,14.780
0.51083,19.766,15.188
0.51250,20.365,17.704
0.51417,20.933,18.748
0.51583,21.406,18.044
0.51750,21.855,19.330
0.51917,22.287,19.421
0.52083,22.704,20.443
0.52250,23.906,22.103
0.52417,24.835,22.418
0.52583,25.694,23.863
0.52750,26.552,24.979
0.52917,27.468,25.594
0.53083,28.140,25.894
0.53250,28.712,27.582
0.53417,29.328,28.340
0.53583,29.900,30.043
0.53750,30.443,30.057
0.53917,30.930,29.342
0.54083,31.488,32.246
0.54250,32.046,31.330
0.54417,32.604,31.059
0.54583,33.133,31.044
0.54750,33.648,30.014
0.54917,34.106,31.059
0.55083,34.521,30.644
0.55250,34.936,31.073
0.55417,35.265,31.402
0.55583,35.608,33.033
0.55750,35.951,31.702
0.55917,36.252,31.159
0.56083,36.552,30.057
0.56250,36.867,29.027
0.56417,37.182,30.744
0.56583,37.454,29.557
0.56750,37.697,30.629
0.56917,37.897,32.375
0.57083,38.097,31.903
0.57250,38.298,34.578
0.57417,38.541,35.165
0.57583,38.784,35.436
0.57750,39.027,35.994
0.57917,39.285,35.951
0.58083,39.528,36.981
0.58250,39.785,37.854
0.58417,40.043,38.283
0.58583,40.315,38.913
0.58750,40.572,38.484
0.58917,40.830,37.611
0.59083,41.116,36.967
0.59250,41.388,36.981
0.59417,41.674,36.538
0.59583,41.989,36.524
0.59750,42.289,34.750
0.59917,42.546,34.020
0.60083,42.847,33.748
0.60250,43.133,34.049
0.60417,43.448,35.136
0.60583,43.763,34.106
0.60750,44.063,34.320
0.60917,44.392,33.863
0.61083,44.707,33.877
0.61250,45.021,36.037
0.61417,45.336,37.296
0.61583,45.608,38.355
0.61750,45.908,38.856
0.61917,46.209,39.685
0.62083,46.466,39.857
0.62250,46.724,40.401
0.62417,46.981,42.175
0.62583,47.225,43.119
0.62750,47.468,42.217
0.62917,47.668,41.073
0.63083,47.868,40.730
0.63250,48.069,42.246
0.63417,48.240,43.262
0.63583,48.398,44.993
0.63750,48.569,45.236
0.63917,48.755,45.479
0.64083,48.927,45.422
0.64250,49.099,44.421
0.64417,49.256,43.805
0.64583,49.428,45.207
0.64750,49.628,44.535
0.64917,49.828,43.376
0.65083,49.986,43.763
0.65250,50.143,44.335
0.65417,50.300,44.764
0.65583,50.458,46.867
0.65750,50.629,46.567
0.65917,50.801,46.280
0.66083,50.987,44.764
0.66250,51.159,45.150
0.66417,51.316,44.635
0.66583,51.516,44.878
0.66750,51.688,45.866
0.66917,51.874,46.609
0.67083,52.060,45.551
0.67250,52.232,46.781
0.67417,52.418,48.512
0.67583,52.604,49.542
0.67750,52.818,49.013
0.67917,53.033,49.943
0.68083,53.247,48.312
0.68250,53.448,47.883
0.68417,53.634,48.369
0.68583,53.820,47.353
0.68750,53.991,45.565
0.68917,54.192,44.649
0.69083,54.349,44.478
0.69250,54.535,43.963
0.69417,54.707,43.562
0.69583,54.893,44.149
0.69750,55.064,44.607
0.69917,55.222,43.820
0.70083,55.379,42.117
0.70250,55.508,43.348
0.70417,55.665,43.619
0.70583,55.823,44.163
0.70750,55.980,44.750
0.70917,56.137,44.421
0.71083,56.295,46.896
0.71250,56.481,47.539
0.71417,56.638,50.458
0.71583,56.838,50.229
0.71750,57.024,49.857
0.71917,57.210,49.614
0.72083,57.382,49.528
0.72250,57.554,47.940
0.72417,57.740,48.770
0.72583,57.926,49.585
0.72750,58.112,50.129
0.72917,58.269,50.200
0.73083,58.441,51.345
0.73250,58.612,50.801
0.73417,58.798,51.674
0.73583,58.984,50.601
0.73750,59.156,51.001
0.73917,59.356,50.000
0.74083,59.528,51.931
0.74250,59.700,53.376
0.74417,59.871,54.492
0.74583,60.029,55.708
0.74750,60.200,55.479
0.74917,60.358,54.392
0.75083,60.529,54.821
0.75250,60.715,53.076
0.75417,60.901,52.189
0.75583,61.059,51.130
0.75750,61.230,51.202
0.75917,61.388,51.330
0.76083,61.545,51.259
0.76250,61.688,50.472
0.76417,61.803,49.886
0.76583,61.903,48.970
0.76750,61.989,49.800
0.76917,62.089,49.957
0.77083,62.189,50.243
0.77250,62.289,52.103
0.77417,62.375,52.632
0.77583,62.446,53.133
0.77750,62.532,53.648
0.77917,62.632,52.747
0.78083,62.732,52.990
0.78250,62.833,53.348
0.78417,62.933,52.246
0.78583,63.033,53.247
0.78750,63.133,53.519
0.78917,63.247,53.705
0.79083,63.376,53.476
0.79250,63.505,52.446
0.79417,63.619,51.416
0.79583,63.734,51.702
0.79750,63.848,52.418
0.79917,63.963,53.247
0.80083,64.092,52.933
0.80250,64.206,53.877
0.80417,64.306,54.421
0.80583,64.406,53.734
0.80750,64.492,52.775
0.80917,64.592,53.591
0.81083,64.678,53.062
0.81250,64.778,53.462
0.81417,64.864,53.934
0.81583,64.964,54.607
0.81750,65.064,54.421
0.81917,65.179,54.707
0.82083,65.293,53.963
0.82250,65.393,54.707
0.82417,65.508,54.235
0.82583,65.608,54.764
0.82750,65.708,53.848
0.82917,65.808,54.406
0.83083,65.951,54.793
0.83250,66.094,56.810
0.83417,66.223,56.824
0.83583,66.366,57.325
0.83750,66.509,59.356
0.83917,66.710,60.358
0.84083,66.896,59.113
0.84250,67.082,57.740
0.84417,67.268,59.027
0.84583,67.468,59.685
0.84750,67.682,57.468
0.84917,67.911,57.339
0.85083,68.140,56.538
0.85250,68.355,57.010
0.85417,68.598,58.054
0.85583,68.827,59.585
0.85750,69.056,58.841
0.85917,69.328,58.340
0.86083,69.585,57.611
0.86250,69.828,56.209
0.86417,70.014,55.093
0.86583,70.186,57.339
0.86750,70.372,58.126
0.86917,70.544,58.140
0.87083,70.730,57.468
0.87250,70.901,57.811
0.87417,71.044,56.938
0.87583,71.202,56.624
0.87750,71.359,56.295
0.87917,71.502,56.280
0.88083,71.631,55.594
0.88250,71.774,54.464
0.88417,71.874,55.923
0.88583,71.989,55.951
0.88750,72.132,57.124
0.88917,72.289,57.010
0.89083,72.446,56.338
0.89250,72.618,58.770
0.89417,72.804,57.868
0.89583,72.976,58.684
0.89750,73.162,59.242
0.89917,73.348,61.874
0.90083,73.519,62.432
0.90250,73.705,63.848
0.90417,73.920,64.320
0.90583,74.120,64.921
0.90750,74.306,66.080
0.90917,74.521,66.066
0.91083,74.750,67.296
0.91250,74.964,66.309
0.91417,75.179,66.781
0.91583,75.408,66.323
0.91750,75.608,64.492
0.91917,75.794,65.179
0.92083,75.994,64.421
0.92250,76.180,64.993
0.92417,76.366,64.907
0.92583,76.624,65.794
0.92750,76.867,65.751
0.92917,77.082,65.751
0.93083,77.296,66.695
0.93250,77.525,66.967
0.93417,77.725,67.182
0.93583,77.926,67.239
0.93750,78.126,67.911
0.93917,78.312,67.797
0.94083,78.512,68.555
0.94250,78.712,70.701
0.94417,78.913,71.059
0.94583,79.127,71.874
0.94750,79.356,71.660
0.94917,79.585,71.531
0.95083,79.757,71.674
0.95250,79.943,71.688
0.95417,80.157,72.203
0.95583,80.372,70.930
0.95750,80.587,70.401
0.95917,80.801,70.787
0.96083,81.001,72.132
0.96250,81.187,72.732
0.96417,81.388,73.677
0.96583,81.574,74.635
0.96750,81.760,74.549
0.96917,81.974,75.322
0.97083,82.189,74.649
0.97250,82.418,75.665
0.97417,82.647,74.936
0.97583,82.861,75.866
0.97750,83.119,76.781
0.97917,83.505,76.524
0.98083,83.906,76.981
0.98250,84.306,79.356
0.98417,84.864,79.900
0.98583,85.565,79.757
0.98750,86.309,80.801
0.98917,86.573,80.993
0.99083,86.860,80.703
0.99250,87.196,80.901
0.99417,87.554,80.804
0.99583,87.918,82.790
0.99750,88.317,83.000
0.99917,88.814,84.549


==> figures/polarity_baselines_data/tif.csv <==
x,clean,att
0.00098,65.723,57.715
0.00293,65.278,60.590
0.00488,64.844,59.062
0.00684,64.418,59.233
0.00879,63.932,57.682
0.01074,63.462,56.971
0.01270,63.058,56.417
0.01465,62.708,56.198
0.01660,61.927,56.302
0.01855,61.146,56.042
0.02051,60.417,56.562
0.02246,59.740,56.354
0.02441,59.062,56.615
0.02637,58.490,53.958
0.02832,57.917,56.042
0.03027,57.344,55.156
0.03223,56.823,54.688
0.03418,56.354,54.479
0.03613,55.885,52.969
0.03809,55.521,54.479
0.04004,55.208,55.365
0.04199,54.844,57.135
0.04395,54.479,58.333
0.04590,54.062,58.594
0.04785,53.698,57.760
0.04980,53.333,55.990
0.05176,52.917,55.885
0.05371,52.552,55.260
0.05566,52.240,56.094
0.05762,51.979,56.979
0.05957,51.667,56.562
0.06152,51.354,54.167
0.06348,51.042,55.000
0.06543,50.729,55.990
0.06738,50.417,55.885
0.06934,50.104,54.792
0.07129,49.844,52.865
0.07324,49.531,52.292
0.07520,49.271,50.521
0.07715,49.010,51.615
0.07910,48.802,52.708
0.08105,48.646,52.812
0.08301,48.490,52.656
0.08496,48.333,51.510
0.08691,48.177,49.427
0.08887,48.021,52.188
0.09082,47.865,52.604
0.09277,47.708,52.865
0.09473,47.604,53.229
0.09668,47.500,52.917
0.09863,47.396,52.135
0.10059,47.292,53.385
0.10254,47.240,54.688
0.10449,47.188,55.052
0.10645,47.135,55.365
0.10840,47.031,55.521
0.11035,46.927,57.812
0.11230,46.771,58.698
0.11426,46.615,59.427
0.11621,46.458,59.531
0.11816,46.354,56.510
0.12012,46.250,57.344
0.12207,46.146,56.042
0.12402,45.990,54.010
0.12598,45.833,54.427
0.12793,45.677,55.365
0.12988,45.521,53.646
0.13184,45.365,52.188
0.13379,45.208,52.083
0.13574,45.052,52.604
0.13770,44.948,52.448
0.13965,44.792,50.312
0.14160,44.688,49.062
0.14355,44.583,49.844
0.14551,44.479,51.667
0.14746,44.323,52.500
0.14941,44.167,51.771
0.15137,44.010,52.031
0.15332,43.906,54.479
0.15527,43.802,54.323
0.15723,43.698,55.573
0.15918,43.542,55.677
0.16113,43.385,54.896
0.16309,43.229,55.208
0.16504,43.073,55.052
0.16699,42.865,55.521
0.16895,42.708,56.250
0.17090,42.552,58.177
0.17285,42.396,57.396
0.17480,42.240,56.250
0.17676,42.135,54.792
0.17871,42.031,54.323
0.18066,41.927,53.802
0.18262,41.823,53.438
0.18457,41.719,54.115
0.18652,41.562,52.396
0.18848,41.458,53.698
0.19043,41.354,53.073
0.19238,41.250,52.500
0.19434,41.146,50.000
0.19629,41.094,49.323
0.19824,41.042,48.177
0.20020,40.990,46.354
0.20215,40.938,46.615
0.20410,40.833,45.729
0.20605,40.729,47.135
0.20801,40.625,47.812
0.20996,40.521,48.229
0.21191,40.417,48.698
0.21387,40.312,47.500
0.21582,40.260,47.292
0.21777,40.208,48.021
0.21973,40.156,48.698
0.22168,40.104,50.729
0.22363,40.000,52.083
0.22559,39.896,51.823
0.22754,39.792,53.281
0.22949,39.688,53.958
0.23145,39.583,54.010
0.23340,39.531,56.615
0.23535,39.427,56.823
0.23730,39.323,57.708
0.23926,39.219,58.646
0.24121,39.115,56.302
0.24316,39.010,57.083
0.24512,38.906,59.948
0.24707,38.750,58.333
0.24902,38.594,59.115
0.25098,38.438,56.146
0.25293,38.333,55.990
0.25488,38.229,55.521
0.25684,38.125,53.802
0.25879,38.021,53.333
0.26074,37.865,51.458
0.26270,37.708,49.115
0.26465,37.604,49.583
0.26660,37.500,47.917
0.26855,37.396,47.812
0.27051,37.292,50.469
0.27246,37.135,48.177
0.27441,36.979,45.521
0.27637,36.875,46.406
0.27832,36.771,45.417
0.28027,36.667,47.760
0.28223,36.562,46.667
0.28418,36.458,47.396
0.28613,36.354,48.594
0.28809,36.250,50.885
0.29004,36.146,53.229
0.29199,36.042,54.062
0.29395,35.885,53.646
0.29590,35.729,54.479
0.29785,35.573,54.583
0.29980,35.417,55.052
0.30176,35.312,55.521
0.30371,35.208,57.552
0.30566,35.052,56.354
0.30762,34.896,54.896
0.30957,34.740,54.740
0.31152,34.531,55.000
0.31348,34.323,53.906
0.31543,34.115,52.917
0.31738,33.906,51.354
0.31934,33.750,49.167
0.32129,33.594,48.385
0.32324,33.490,48.490
0.32520,33.385,50.104
0.32715,33.281,50.677
0.32910,33.177,47.656
0.33105,33.021,50.365
0.33301,32.865,48.438
0.33496,32.708,48.750
0.33691,32.552,49.792
0.33887,32.396,48.490
0.34082,32.292,49.896
0.34277,32.188,49.740
0.34473,32.083,52.396
0.34668,31.927,50.885
0.34863,31.771,52.448
0.35059,31.615,52.083
0.35254,31.458,50.729
0.35449,31.302,47.344
0.35645,31.146,46.146
0.35840,30.990,49.375
0.36035,30.833,47.604
0.36230,30.677,50.052
0.36426,30.573,50.469
0.36621,30.469,50.104
0.36816,30.365,50.000
0.37012,30.260,48.854
0.37207,30.156,49.219
0.37402,30.000,46.719
0.37598,29.896,48.073
0.37793,29.792,47.031
0.37988,29.688,48.021
0.38184,29.531,47.500
0.38379,29.375,50.885
0.38574,29.219,50.312
0.38770,29.062,47.448
0.38965,28.958,47.292
0.39160,28.854,45.156
0.39355,28.698,44.375
0.39551,28.542,46.406
0.39746,28.385,47.240
0.39941,28.229,45.885
0.40137,28.073,45.990
0.40332,27.969,46.615
0.40527,27.865,45.000
0.40723,27.708,46.458
0.40918,27.552,45.521
0.41113,27.448,46.354
0.41309,27.292,46.146
0.41504,27.135,46.667
0.41699,26.979,46.719
0.41895,26.823,47.031
0.42090,26.667,47.500
0.42285,26.562,46.146
0.42480,26.458,44.740
0.42676,26.354,44.792
0.42871,26.198,46.042
0.43066,26.042,48.021
0.43262,25.885,47.135
0.43457,25.729,49.115
0.43652,25.625,48.021
0.43848,25.469,49.792
0.44043,25.312,50.312
0.44238,25.208,48.438
0.44434,25.104,47.448
0.44629,25.000,49.427
0.44824,24.896,50.781
0.45020,24.740,52.396
0.45215,24.583,54.271
0.45410,24.427,53.854
0.45605,24.271,52.135
0.45801,24.167,50.312
0.45996,24.010,49.115
0.46191,23.854,49.479
0.46387,23.646,47.552
0.46582,23.385,46.458
0.46777,23.177,45.365
0.46973,22.917,43.333
0.47168,22.656,43.594
0.47363,22.396,45.104
0.47559,22.135,44.740
0.47754,21.823,41.667
0.47949,21.562,38.177
0.48145,21.250,37.604
0.48340,20.938,38.385
0.48535,20.469,39.896
0.48730,19.948,40.833
0.48926,19.479,41.510
0.49121,19.010,42.240
0.49316,18.542,44.115
0.49512,18.073,46.615
0.49707,17.604,44.167
0.49902,17.188,46.562
0.50098,16.719,45.104
0.50293,16.198,43.594
0.50488,15.417,40.312
0.50684,15.123,41.183
0.50879,14.784,42.368
0.51074,14.453,42.448
0.51270,14.062,41.832
0.51465,13.828,41.328
0.51660,13.628,42.014
0.51855,13.379,40.234
0.52051,23.633,37.695
0.52246,23.958,36.024
0.52441,24.297,33.750
0.52637,24.574,33.807
0.52832,24.805,34.310
0.53027,25.060,34.796
0.53223,25.335,33.817
0.53418,25.573,33.854
0.53613,26.094,33.646
0.53809,26.667,33.281
0.54004,27.135,32.083
0.54199,27.656,33.333
0.54395,28.073,33.958
0.54590,28.385,35.625
0.54785,28.698,36.094
0.54980,29.062,36.615
0.55176,29.427,38.021
0.55371,29.740,38.958
0.55566,30.052,39.896
0.55762,30.365,40.885
0.55957,30.625,41.198
0.56152,30.885,41.875
0.56348,31.146,41.875
0.56543,31.406,42.135
0.56738,31.615,42.240
0.56934,31.823,42.292
0.57129,32.031,42.656
0.57324,32.240,43.698
0.57520,32.448,42.240
0.57715,32.656,42.240
0.57910,32.812,41.458
0.58105,32.917,40.677
0.58301,33.021,40.729
0.58496,33.177,40.677
0.58691,33.333,40.156
0.58887,33.542,38.906
0.59082,33.698,38.750
0.59277,33.854,38.646
0.59473,34.062,37.656
0.59668,34.271,37.865
0.59863,34.479,37.760
0.60059,34.688,38.802
0.60254,34.896,38.073
0.60449,35.104,37.552
0.60645,35.312,36.823
0.60840,35.521,37.448
0.61035,35.729,37.865
0.61230,35.990,39.375
0.61426,36.198,39.271
0.61621,36.406,39.115
0.61816,36.562,40.573
0.62012,36.771,40.312
0.62207,36.979,41.875
0.62402,37.135,42.344
0.62598,37.292,42.708
0.62793,37.448,43.385
0.62988,37.552,42.344
0.63184,37.708,43.906
0.63379,37.865,45.365
0.63574,38.021,45.833
0.63770,38.177,45.365
0.63965,38.333,45.677
0.64160,38.490,45.885
0.64355,38.646,45.885
0.64551,38.854,45.208
0.64746,39.062,45.990
0.64941,39.219,47.552
0.65137,39.375,46.094
0.65332,39.531,47.135
0.65527,39.688,45.677
0.65723,39.844,46.302
0.65918,40.000,45.104
0.66113,40.104,44.688
0.66309,40.260,43.594
0.66504,40.417,43.854
0.66699,40.573,44.479
0.66895,40.729,44.531
0.67090,40.833,44.115
0.67285,40.938,43.698
0.67480,40.990,44.427
0.67676,41.042,44.219
0.67871,41.146,44.115
0.68066,41.250,44.844
0.68262,41.354,44.583
0.68457,41.458,44.062
0.68652,41.562,44.635
0.68848,41.719,45.885
0.69043,41.875,45.573
0.69238,41.979,45.781
0.69434,42.083,45.469
0.69629,42.240,45.000
0.69824,42.396,44.583
0.70020,42.552,44.844
0.70215,42.708,45.260
0.70410,42.865,45.208
0.70605,43.021,43.542
0.70801,43.125,44.062
0.70996,43.229,44.531
0.71191,43.333,45.312
0.71387,43.438,47.240
0.71582,43.594,45.469
0.71777,43.698,44.792
0.71973,43.802,44.375
0.72168,43.906,43.542
0.72363,44.010,43.854
0.72559,44.115,43.906
0.72754,44.219,45.312
0.72949,44.323,45.260
0.73145,44.427,45.625
0.73340,44.531,44.948
0.73535,44.635,45.156
0.73730,44.740,44.792
0.73926,44.844,44.844
0.74121,45.000,44.219
0.74316,45.156,43.750
0.74512,45.260,44.740
0.74707,45.365,45.521
0.74902,45.469,46.510
0.75098,45.625,47.812
0.75293,45.781,47.083
0.75488,45.885,48.750
0.75684,45.990,48.698
0.75879,46.094,49.271
0.76074,46.198,50.156
0.76270,46.302,50.208
0.76465,46.406,51.042
0.76660,46.510,50.677
0.76855,46.615,50.469
0.77051,46.667,49.688
0.77246,46.719,50.052
0.77441,46.823,49.427
0.77637,46.927,50.417
0.77832,47.031,50.417
0.78027,47.083,50.365
0.78223,47.135,52.344
0.78418,47.188,50.417
0.78613,47.292,48.542
0.78809,47.396,48.177
0.79004,47.500,46.302
0.79199,47.656,47.188
0.79395,47.812,47.969
0.79590,47.969,49.167
0.79785,48.125,48.906
0.79980,48.281,50.156
0.80176,48.438,49.635
0.80371,48.594,50.052
0.80566,48.750,49.323
0.80762,48.958,49.115
0.80957,49.167,49.583
0.81152,49.375,48.125
0.81348,49.583,50.208
0.81543,49.740,51.354
0.81738,49.896,51.302
0.81934,50.052,53.802
0.82129,50.156,53.021
0.82324,50.312,51.927
0.82520,50.469,50.312
0.82715,50.625,50.938
0.82910,50.781,50.573
0.83105,50.938,52.240
0.83301,51.042,52.604
0.83496,51.146,52.396
0.83691,51.250,52.135
0.83887,51.354,51.719
0.84082,51.458,51.250
0.84277,51.562,48.698
0.84473,51.719,49.427
0.84668,51.875,50.104
0.84863,52.031,48.490
0.85059,52.188,48.281
0.85254,52.292,48.229
0.85449,52.396,47.969
0.85645,52.500,47.344
0.85840,52.604,47.031
0.86035,52.708,45.938
0.86230,52.865,45.312
0.86426,53.021,45.521
0.86621,53.125,46.510
0.86816,53.229,46.458
0.87012,53.333,47.188
0.87207,53.438,49.531
0.87402,53.542,50.469
0.87598,53.646,49.115
0.87793,53.750,49.583
0.87988,53.854,50.208
0.88184,53.958,50.990
0.88379,54.115,51.771
0.88574,54.323,51.719
0.88770,54.531,51.198
0.88965,54.740,50.938
0.89160,54.896,51.771
0.89355,55.052,52.865
0.89551,55.208,53.125
0.89746,55.365,53.542
0.89941,55.521,52.760
0.90137,55.729,51.979
0.90332,55.885,50.365
0.90527,56.042,52.083
0.90723,56.250,52.135
0.90918,56.458,52.188
0.91113,56.667,52.969
0.91309,56.823,53.906
0.91504,56.979,55.208
0.91699,57.135,57.188
0.91895,57.344,58.594
0.92090,57.552,58.385
0.92285,57.760,58.281
0.92480,58.021,58.021
0.92676,58.333,58.750
0.92871,58.698,59.531
0.93066,59.010,59.375
0.93262,59.375,59.792
0.93457,59.740,58.385
0.93652,60.104,57.552
0.93848,60.469,58.333
0.94043,60.833,57.656
0.94238,61.198,58.438
0.94434,61.510,58.177
0.94629,61.823,58.125
0.94824,62.083,58.229
0.95020,62.396,58.750
0.95215,62.708,58.958
0.95410,63.021,58.125
0.95605,63.281,57.135
0.95801,63.542,57.448
0.95996,63.802,58.385
0.96191,64.167,57.240
0.96387,64.531,58.177
0.96582,64.844,58.802
0.96777,65.208,59.948
0.96973,65.573,60.260
0.97168,65.938,60.052
0.97363,66.302,60.469
0.97559,66.667,60.677
0.97754,67.083,60.417
0.97949,67.448,59.375
0.98145,67.917,60.156
0.98340,68.385,58.646
0.98535,69.010,59.740
0.98730,69.252,60.100
0.98926,69.531,59.435
0.99121,69.661,61.328
0.99316,69.815,61.293
0.99512,70.000,61.953
0.99707,70.139,60.764
0.99902,70.312,60.840


==> figures/polarity_data/dd.csv <==
x,clean,att
0.00250,45.528,46.904
0.00750,44.750,46.177
0.01250,44.037,46.881
0.01750,43.453,46.789
0.02250,42.966,47.859
0.02750,42.484,47.565
0.03250,42.071,46.723
0.03750,41.590,47.523
0.04250,40.061,46.300
0.04750,39.144,45.872
0.05250,38.287,46.789
0.05750,37.431,45.994
0.06250,36.636,45.749
0.06750,36.024,45.810
0.07250,35.413,45.138
0.07750,34.801,46.544
0.08250,34.251,47.339
0.08750,33.761,46.177
0.09250,33.150,44.404
0.09750,32.538,42.997
0.10250,31.865,43.180
0.10750,31.131,43.670
0.11250,30.520,42.141
0.11750,29.786,41.223
0.12250,29.052,39.021
0.12750,28.318,39.021
0.13250,27.584,39.205
0.13750,26.911,39.450
0.14250,26.177,38.532
0.14750,25.443,37.982
0.15250,24.709,37.064
0.15750,24.037,35.535
0.16250,23.364,35.046
0.16750,22.752,35.535
0.17250,22.141,35.657
0.17750,21.590,34.434
0.18250,21.040,33.578
0.18750,20.489,33.394
0.19250,20.000,32.905
0.19750,19.572,34.190
0.20250,19.144,33.211
0.20750,18.777,31.254
0.21250,18.349,29.480
0.21750,17.982,28.440
0.22250,17.615,28.440
0.22750,17.248,28.991
0.23250,16.820,28.502
0.23750,16.391,27.401
0.24250,15.963,28.073
0.24750,15.535,26.911
0.25250,15.168,27.278
0.25750,14.862,27.584
0.26250,14.557,27.034
0.26750,14.251,26.544
0.27250,13.884,25.321
0.27750,13.517,23.976
0.28250,13.150,25.138
0.28750,12.783,25.933
0.29250,12.416,26.544
0.29750,12.110,26.911
0.30250,11.743,25.321
0.30750,11.437,24.159
0.31250,11.070,24.526
0.31750,10.765,22.569
0.32250,10.459,21.957
0.32750,10.153,22.080
0.33250,9.847,20.612
0.33750,9.480,19.939
0.34250,9.174,19.572
0.34750,8.930,19.144
0.35250,8.624,19.694
0.35750,8.318,18.899
0.36250,8.073,17.982
0.36750,7.829,18.226
0.37250,7.584,18.471
0.37750,7.401,18.654
0.38250,7.156,19.205
0.38750,6.972,19.939
0.39250,6.789,20.673
0.39750,6.544,21.284
0.40250,6.239,18.960
0.40750,5.933,20.183
0.41250,5.688,19.450
0.41750,5.443,20.306
0.42250,5.138,21.468
0.42750,4.771,20.550
0.43250,4.404,19.327
0.43750,4.037,18.532
0.44250,3.670,17.920
0.44750,3.303,16.636
0.45250,2.936,15.780
0.45750,2.569,15.413
0.46250,2.202,13.517
0.46750,1.835,12.294
0.47250,1.529,10.826
0.47750,1.284,12.110
0.48250,1.040,10.031
0.48750,0.852,10.485
0.49250,0.635,9.386
0.49750,0.459,7.339
0.50250,0.417,6.505
0.50750,0.367,6.422
0.51250,0.306,7.136
0.51750,0.229,5.619
0.52250,0.917,0.344
0.52750,1.223,0.306
0.53250,1.560,0.550
0.53750,2.002,0.500
0.54250,2.370,0.459
0.54750,2.823,1.482
0.55250,3.277,1.769
0.55750,3.670,2.202
0.56250,4.343,2.813
0.56750,5.076,3.242
0.57250,5.810,3.731
0.57750,6.483,3.853
0.58250,7.278,4.281
0.58750,8.135,4.343
0.59250,8.991,4.893
0.59750,9.847,5.443
0.60250,10.642,7.951
0.60750,11.376,8.440
0.61250,12.049,8.685
0.61750,12.783,8.685
0.62250,13.394,8.502
0.62750,13.945,9.419
0.63250,14.557,10.948
0.63750,15.107,12.966
0.64250,15.596,13.089
0.64750,16.147,13.823
0.65250,16.697,13.700
0.65750,17.125,14.312
0.66250,17.554,14.679
0.66750,17.920,14.006
0.67250,18.287,13.456
0.67750,18.654,11.437
0.68250,19.144,11.927
0.68750,19.572,12.783
0.69250,20.122,13.333
0.69750,20.734,13.211
0.70250,21.346,13.211
0.70750,21.896,12.110
0.71250,22.569,9.541
0.71750,23.303,9.969
0.72250,23.976,9.847
0.72750,24.709,10.887
0.73250,25.443,10.398
0.73750,26.116,11.009
0.74250,26.789,11.682
0.74750,27.462,12.783
0.75250,28.196,13.639
0.75750,28.807,14.251
0.76250,29.541,14.006
0.76750,30.153,13.456
0.77250,30.703,14.985
0.77750,31.315,14.190
0.78250,31.927,15.963
0.78750,32.416,16.820
0.79250,32.905,16.697
0.79750,33.394,16.514
0.80250,33.823,15.596
0.80750,34.251,15.780
0.81250,34.679,16.147
0.81750,35.107,17.492
0.82250,35.596,18.165
0.82750,36.024,18.226
0.83250,36.453,16.636
0.83750,36.758,17.125
0.84250,37.064,17.125
0.84750,37.370,15.902
0.85250,37.676,15.780
0.85750,37.982,14.495
0.86250,38.287,13.761
0.86750,38.716,14.312
0.87250,39.144,16.208
0.87750,39.633,16.391
0.88250,40.183,16.820
0.88750,40.734,16.330
0.89250,41.346,15.291
0.89750,41.896,13.578
0.90250,42.508,13.150
0.90750,43.180,14.434
0.91250,43.853,14.067
0.91750,44.465,15.291
0.92250,45.076,14.924
0.92750,45.688,15.657
0.93250,46.361,14.679
0.93750,47.156,15.780
0.94250,47.768,15.780
0.94750,48.379,14.190
0.95250,49.174,15.719
0.95750,49.969,17.003
0.96250,51.560,20.306
0.96750,51.966,20.708
0.97250,52.364,22.159
0.97750,52.752,22.783
0.98250,53.128,22.852
0.98750,53.578,23.670
0.99250,54.128,24.261
0.99750,54.817,26.261


==> figures/polarity_data/dscert.csv <==
x,clean,att
0.00250,0.000,0.000
0.00750,0.000,0.000
0.01250,0.000,0.000
0.01750,0.000,0.000
0.02250,0.000,0.000
0.02750,0.000,0.000
0.03250,0.000,0.000
0.03750,0.000,0.000
0.04250,0.000,0.000
0.04750,0.000,0.000
0.05250,0.117,0.117
0.05750,0.351,0.351
0.06250,1.082,1.082
0.06750,1.901,1.901
0.07250,2.778,2.778
0.07750,3.801,3.801
0.08250,4.912,4.942
0.08750,6.170,6.199
0.09250,7.456,7.485
0.09750,8.947,8.977
0.10250,10.468,10.497
0.10750,12.164,12.193
0.11250,13.947,13.977
0.11750,15.731,15.760
0.12250,17.544,17.573
0.12750,19.269,19.298
0.13250,20.877,20.906
0.13750,22.018,22.047
0.14250,23.099,23.129
0.14750,24.211,24.240
0.15250,25.322,25.351
0.15750,26.404,26.404
0.16250,27.427,27.427
0.16750,28.596,28.596
0.17250,29.649,29.649
0.17750,30.673,30.760
0.18250,31.637,31.725
0.18750,32.690,32.778
0.19250,33.889,33.977
0.19750,35.117,35.205
0.20250,36.491,36.579
0.20750,37.982,38.070
0.21250,40.205,40.292
0.21750,42.573,42.661
0.22250,44.971,45.058
0.22750,47.398,47.485
0.23250,49.854,49.942
0.23750,52.310,52.398
0.24250,54.766,54.854
0.24750,57.164,57.251
0.25250,59.678,59.678
0.25750,62.076,62.076
0.26250,64.327,64.327
0.26750,66.433,66.433
0.27250,68.509,68.509
0.27750,70.468,70.468
0.28250,72.368,72.368
0.28750,73.509,73.509
0.29250,74.503,74.503
0.29750,75.409,75.409
0.30250,76.228,76.228
0.30750,77.047,77.047
0.31250,77.778,77.778
0.31750,78.363,78.363
0.32250,78.918,78.918
0.32750,79.357,79.357
0.33250,79.795,79.795
0.33750,80.234,80.234
0.34250,80.702,80.702
0.34750,81.140,81.140
0.35250,81.520,81.520
0.35750,81.871,81.871
0.36250,82.251,82.251
0.36750,82.602,82.602
0.37250,82.982,82.982
0.37750,83.275,83.275
0.38250,83.480,83.480
0.38750,83.713,83.713
0.39250,83.947,83.947
0.39750,84.211,84.211
0.40250,84.474,84.474
0.40750,84.766,84.766
0.41250,85.058,85.058
0.41750,85.322,85.322
0.42250,85.614,85.614
0.42750,85.906,85.906
0.43250,86.199,86.199
0.43750,86.491,86.491
0.44250,86.784,86.784
0.44750,87.018,87.018
0.45250,87.281,87.281
0.45750,87.544,87.544
0.46250,87.778,87.778
0.46750,87.982,87.982
0.47250,88.158,88.158
0.47750,88.363,88.363
0.48250,88.538,88.538
0.48750,88.713,88.713
0.49250,88.889,88.889
0.49750,89.064,89.064
0.50250,89.269,89.269
0.50750,89.444,89.444
0.51250,89.620,89.620
0.51750,89.825,89.825
0.52250,90.088,90.088
0.52750,90.351,90.351
0.53250,90.643,90.643
0.53750,90.965,90.965
0.54250,91.345,91.345
0.54750,91.754,91.754
0.55250,92.135,92.135
0.55750,92.544,92.544
0.56250,92.982,92.982
0.56750,93.450,93.450
0.57250,93.889,93.889
0.57750,94.327,94.327
0.58250,94.766,94.766
0.58750,95.205,95.205
0.59250,95.614,95.614
0.59750,95.994,95.994
0.60250,96.374,96.462
0.60750,96.725,96.813
0.61250,97.076,97.164
0.61750,97.368,97.456
0.62250,97.661,97.749
0.62750,97.953,98.041
0.63250,98.216,98.304
0.63750,98.421,98.509
0.64250,98.596,98.684
0.64750,98.801,98.889
0.65250,98.977,99.064
0.65750,99.152,99.240
0.66250,99.298,99.386
0.66750,99.444,99.532
0.67250,99.561,99.649
0.67750,99.649,99.649
0.68250,99.737,99.737
0.68750,99.795,99.795
0.69250,99.854,99.854
0.69750,99.883,99.883
0.70250,99.912,99.912
0.70750,99.942,99.942
0.71250,99.971,99.971
0.71750,100.000,100.000
0.72250,100.000,100.000
0.72750,100.000,100.000
0.73250,100.000,100.000
0.73750,100.000,100.000
0.74250,100.000,100.000
0.74750,100.000,100.000
0.75250,100.000,100.000
0.75750,100.000,100.000
0.76250,100.000,100.000
0.76750,100.000,100.000
0.77250,100.000,100.000
0.77750,100.000,100.000
0.78250,100.000,100.000
0.78750,100.000,100.000
0.79250,100.000,100.000
0.79750,100.000,100.000
0.80250,100.000,100.000
0.80750,100.000,100.000
0.81250,100.000,100.000
0.81750,100.000,100.000
0.82250,100.000,100.000
0.82750,100.000,100.000
0.83250,100.000,100.000
0.83750,100.000,100.000
0.84250,100.000,100.000
0.84750,100.000,100.000
0.85250,100.000,100.000
0.85750,100.000,100.000
0.86250,100.000,100.000
0.86750,100.000,100.000
0.87250,100.000,100.000
0.87750,100.000,100.000
0.88250,100.000,100.000
0.88750,100.000,100.000
0.89250,100.000,100.000
0.89750,100.000,100.000
0.90250,100.000,100.000
0.90750,100.000,100.000
0.91250,100.000,100.000
0.91750,100.000,100.000
0.92250,100.000,100.000
0.92750,100.000,100.000
0.93250,100.000,100.000
0.93750,100.000,100.000
0.94250,100.000,100.000
0.94750,100.000,100.000
0.95250,100.000,100.000
0.95750,100.000,100.000
0.96250,100.000,100.000
0.96750,100.000,100.000
0.97250,100.000,100.000
0.97750,100.000,100.000
0.98250,100.000,100.000
0.98750,100.000,100.000
0.99250,100.000,100.000
0.99750,100.000,100.000


==> figures/polarity_data/dsfree.csv <==
x,clean,att
0.00250,95.973,100.000
0.00750,95.831,100.000
0.01250,95.664,100.000
0.01750,95.527,100.000
0.02250,95.398,100.000
0.02750,95.289,100.000
0.03250,95.196,100.000
0.03750,95.103,100.000
0.04250,94.832,100.000
0.04750,94.584,99.681
0.05250,94.395,99.504
0.05750,94.218,99.504
0.06250,94.053,99.504
0.06750,93.888,99.504
0.07250,93.746,99.504
0.07750,93.605,99.504
0.08250,93.475,99.504
0.08750,93.381,99.504
0.09250,93.227,99.504
0.09750,93.086,99.422
0.10250,92.932,99.422
0.10750,92.779,99.198
0.11250,92.625,99.198
0.11750,92.448,99.198
0.12250,92.260,99.516
0.12750,92.000,99.693
0.13250,91.729,99.410
0.13750,91.410,99.410
0.14250,91.103,99.410
0.14750,90.737,99.410
0.15250,90.336,99.410
0.15750,89.912,98.855
0.16250,89.440,98.855
0.16750,89.003,97.935
0.17250,88.543,98.018
0.17750,88.094,97.274
0.18250,87.587,97.499
0.18750,86.997,97.357
0.19250,86.407,97.357
0.19750,85.841,97.357
0.20250,85.239,97.357
0.20750,84.649,97.640
0.21250,84.094,97.640
0.21750,83.516,97.640
0.22250,82.950,97.416
0.22750,82.407,97.416
0.23250,81.853,97.971
0.23750,81.322,97.050
0.24250,80.802,97.971
0.24750,80.212,97.971
0.25250,79.587,98.714
0.25750,78.997,97.652
0.26250,78.490,97.794
0.26750,78.006,97.770
0.27250,77.381,97.770
0.27750,76.802,96.566
0.28250,76.212,94.690
0.28750,75.599,93.286
0.29250,74.761,91.198
0.29750,73.971,91.422
0.30250,73.086,89.947
0.30750,72.035,87.941
0.31250,70.891,86.265
0.31750,69.510,84.555
0.32250,67.021,81.109
0.32750,63.764,80.142
0.33250,59.894,76.083
0.33750,55.174,70.088
0.34250,50.265,63.776
0.34750,45.416,57.109
0.35250,40.637,51.646
0.35750,35.882,46.855
0.36250,31.162,41.593
0.36750,26.690,37.015
0.37250,22.218,30.348
0.37750,17.853,25.156
0.38250,13.699,20.496
0.38750,9.664,16.425
0.39250,5.876,11.469
0.39750,3.292,8.248
0.40250,1.510,2.549
0.40750,0.366,1.003
0.41250,0.083,0.330
0.41750,0.000,0.000
0.42250,0.000,0.000
0.42750,0.000,0.000
0.43250,0.000,0.000
0.43750,0.000,0.000
0.44250,0.000,0.000
0.44750,0.000,0.000
0.45250,0.000,0.000
0.45750,0.000,0.000
0.46250,0.000,0.000
0.46750,0.000,0.000
0.47250,0.000,0.000
0.47750,0.000,0.000
0.48250,0.000,0.000
0.48750,0.000,0.000
0.49250,0.000,0.000
0.49750,0.000,0.000
0.50250,0.000,0.000
0.50750,0.000,0.000
0.51250,0.000,0.000
0.51750,0.000,0.000
0.52250,0.000,0.000
0.52750,0.000,0.000
0.53250,0.000,0.000
0.53750,0.000,0.000
0.54250,0.000,0.000
0.54750,0.000,0.000
0.55250,0.000,0.000
0.55750,0.000,0.000
0.56250,0.000,0.000
0.56750,0.000,0.000
0.57250,0.000,0.000
0.57750,0.000,0.000
0.58250,0.000,0.000
0.58750,0.000,0.000
0.59250,0.000,0.000
0.59750,0.000,0.000
0.60250,0.000,0.000
0.60750,0.000,0.000
0.61250,0.000,0.000
0.61750,0.000,0.000
0.62250,0.000,0.000
0.62750,0.000,0.000
0.63250,0.000,0.000
0.63750,0.000,0.000
0.64250,0.012,0.012
0.64750,0.260,0.260
0.65250,0.637,0.637
0.65750,1.062,1.062
0.66250,1.522,1.522
0.66750,2.136,2.136
0.67250,3.056,3.056
0.67750,4.142,4.142
0.68250,6.206,6.372
0.68750,8.283,8.448
0.69250,10.584,10.773
0.69750,13.003,13.204
0.70250,15.528,15.729
0.70750,18.218,18.419
0.71250,21.050,21.251
0.71750,23.870,24.142
0.72250,26.773,27.080
0.72750,30.230,30.643
0.73250,33.676,34.088
0.73750,37.227,37.923
0.74250,40.732,41.499
0.74750,44.130,45.204
0.75250,47.823,48.909
0.75750,50.832,51.752
0.76250,53.888,55.209
0.76750,56.720,58.018
0.77250,59.469,60.755
0.77750,62.218,63.516
0.78250,64.920,67.493
0.78750,67.528,70.100
0.79250,70.147,72.649
0.79750,72.448,74.914
0.80250,74.136,76.578
0.80750,75.882,78.324
0.81250,77.558,79.717
0.81750,79.233,81.357
0.82250,80.861,83.398
0.82750,82.147,84.673
0.83250,83.221,85.746
0.83750,84.366,86.490
0.84250,85.640,87.764
0.84750,86.938,89.215
0.85250,88.142,90.407
0.85750,89.298,90.301
0.86250,90.419,91.528
0.86750,91.540,92.696
0.87250,92.661,93.817
0.87750,93.723,94.820
0.88250,94.702,95.847
0.88750,95.634,96.779
0.89250,96.472,97.581
0.89750,97.156,97.546
0.90250,97.723,98.112
0.90750,98.218,98.631
0.91250,98.596,99.021
0.91750,98.844,99.280
0.92250,99.032,99.316
0.92750,99.209,99.504
0.93250,99.316,99.599
0.93750,99.422,99.599
0.94250,99.516,99.646
0.94750,99.611,99.740
0.95250,99.693,99.799
0.95750,99.764,99.823
0.96250,99.811,99.870
0.96750,99.836,99.899
0.97250,99.864,99.932
0.97750,99.897,99.971
0.98250,99.920,99.968
0.98750,99.929,99.965
0.99250,99.941,99.961
0.99750,99.956,99.978


==> figures/polarity_data/dssum.csv <==
x,clean,att
0.00250,100.000,100.000
0.00750,99.952,100.000
0.01250,99.612,100.000
0.01750,98.903,100.000
0.02250,98.276,100.000
0.02750,97.712,100.000
0.03250,97.137,100.000
0.03750,96.494,100.000
0.04250,95.489,100.000
0.04750,94.080,100.000
0.05250,92.586,98.506
0.05750,90.920,98.506
0.06250,89.253,98.506
0.06750,87.557,98.506
0.07250,85.833,98.506
0.07750,83.908,98.506
0.08250,81.868,98.506
0.08750,79.741,98.506
0.09250,77.845,98.506
0.09750,75.891,98.506
0.10250,73.103,98.506
0.10750,69.397,94.109
0.11250,65.747,94.109
0.11750,62.213,94.109
0.12250,57.414,94.109
0.12750,52.241,88.937
0.13250,47.241,82.270
0.13750,42.241,75.603
0.14250,37.270,68.937
0.14750,32.328,62.270
0.15250,27.586,55.603
0.15750,22.989,48.937
0.16250,18.678,42.270
0.16750,14.454,35.603
0.17250,10.316,28.937
0.17750,7.040,22.270
0.18250,4.770,20.000
0.18750,2.586,13.333
0.19250,0.460,6.667
0.19750,0.000,0.000
0.20250,0.000,0.000
0.20750,0.000,0.000
0.21250,0.000,0.000
0.21750,0.000,0.000
0.22250,0.000,0.000
0.22750,0.000,0.000
0.23250,0.000,0.000
0.23750,0.000,0.000
0.24250,0.000,0.000
0.24750,0.000,0.000
0.25250,0.000,0.000
0.25750,0.000,0.000
0.26250,0.000,0.000
0.26750,0.000,0.000
0.27250,0.000,0.000
0.27750,0.000,0.000
0.28250,0.000,0.000
0.28750,0.000,0.000
0.29250,0.000,0.000
0.29750,0.000,0.000
0.30250,0.000,0.000
0.30750,0.000,0.000
0.31250,0.000,0.000
0.31750,0.000,0.000
0.32250,0.000,0.000
0.32750,0.000,0.000
0.33250,0.000,0.000
0.33750,0.000,0.000
0.34250,0.000,0.000
0.34750,0.000,0.000
0.35250,0.000,0.000
0.35750,0.000,0.000
0.36250,0.000,0.000
0.36750,0.000,0.000
0.37250,0.000,0.000
0.37750,0.000,0.000
0.38250,0.000,0.000
0.38750,0.000,0.000
0.39250,0.000,0.000
0.39750,0.000,0.000
0.40250,0.000,0.000
0.40750,0.000,0.000
0.41250,0.000,0.000
0.41750,0.000,0.000
0.42250,0.000,0.000
0.42750,0.000,0.000
0.43250,0.000,0.000
0.43750,0.000,0.000
0.44250,0.000,0.000
0.44750,0.000,0.000
0.45250,0.000,0.000
0.45750,0.000,0.000
0.46250,0.000,0.000
0.46750,0.000,0.000
0.47250,0.000,0.000
0.47750,0.000,0.000
0.48250,0.000,0.000
0.48750,0.000,0.000
0.49250,0.057,0.057
0.49750,0.115,0.115
0.50250,0.201,0.201
0.50750,0.287,0.287
0.51250,0.402,0.402
0.51750,0.546,0.546
0.52250,0.690,0.690
0.52750,0.833,0.833
0.53250,1.092,1.092
0.53750,1.351,7.759
0.54250,1.638,8.046
0.54750,1.954,14.713
0.55250,2.299,15.057
0.55750,2.960,21.724
0.56250,3.707,22.471
0.56750,4.511,23.276
0.57250,5.345,24.109
0.57750,6.178,24.943
0.58250,7.098,25.862
0.58750,7.989,32.414
0.59250,8.879,33.305
0.59750,9.799,39.828
0.60250,10.948,46.351
0.60750,12.011,47.414
0.61250,13.161,42.155
0.61750,14.425,43.420
0.62250,15.718,38.362
0.62750,17.040,39.684
0.63250,18.132,34.770
0.63750,19.167,40.690
0.64250,20.144,41.667
0.64750,21.092,47.443
0.65250,22.011,48.362
0.65750,22.902,49.253
0.66250,23.793,44.483
0.66750,24.799,50.115
0.67250,25.891,45.603
0.67750,26.839,45.603
0.68250,28.103,50.948
0.68750,29.397,52.241
0.69250,30.575,57.356
0.69750,31.753,62.414
0.70250,33.218,67.414
0.70750,34.598,68.793
0.71250,36.178,65.489
0.71750,37.787,67.098
0.72250,39.397,67.098
0.72750,41.034,71.925
0.73250,42.644,73.534
0.73750,44.253,78.305
0.74250,45.776,78.305
0.74750,47.356,79.885
0.75250,48.937,77.040
0.75750,50.316,77.040
0.76250,51.638,78.362
0.76750,52.931,78.362
0.77250,54.540,78.362
0.77750,55.805,76.092
0.78250,57.098,77.385
0.78750,58.161,80.690
0.79250,59.224,83.908
0.79750,60.345,81.810
0.80250,61.466,81.810
0.80750,62.557,84.971
0.81250,63.678,84.971
0.81750,64.770,82.960
0.82250,65.690,83.879
0.82750,66.638,84.828
0.83250,67.443,82.931
0.83750,68.190,85.575
0.84250,68.994,85.575
0.84750,69.425,83.736
0.85250,69.885,84.195
0.85750,70.374,86.437
0.86250,70.891,84.713
0.86750,71.322,84.713
0.87250,71.810,85.201
0.87750,72.500,85.201
0.88250,73.333,83.966
0.88750,74.253,82.845
0.89250,75.287,84.856
0.89750,76.351,86.868
0.90250,77.328,87.845
0.90750,78.305,88.822
0.91250,79.310,87.931
0.91750,80.747,87.931
0.92250,82.241,89.770
0.92750,83.764,91.580
0.93250,85.287,91.580
0.93750,86.954,93.305
0.94250,88.621,93.305
0.94750,90.201,94.914
0.95250,91.580,94.914
0.95750,92.816,96.149
0.96250,93.937,97.270
0.96750,94.550,97.075
0.97250,95.225,96.850
0.97750,95.977,97.737
0.98250,96.865,98.785
0.98750,97.888,100.000
0.99250,98.324,100.000
0.99750,98.761,100.000


==> figures/tradeoff_data/tradeoff_data.csv <==
key,clean,attacked,ev,paradigm,seeds,ours,label,txtw,ynum
svc,30.50,0.00,100.00,lin,5,0,\dr{},1,0.00
secsvm_tuned,26.92,3.43,90.03,lin,5,0,\secsvm{},1,3.43
drebinplus,23.56,23.56,0.00,lin,5,1,\textsc{Drebin+},1,23.56
rf,38.27,7.08,72.66,tree,5,0,\rf{},0,7.08
lsf,24.23,0.54,97.63,tree,5,0,\textsc{LSE-Forest},1,0.54
lgbm,38.05,5.40,82.94,tree,5,0,\textsc{LightGBM},0,5.40
mono_gbt,23.91,23.91,0.00,tree,5,0,\textsc{MonoGBT},1,23.91
malcertain,29.93,3.77,87.91,mlp,5,0,\malcertain{},0,3.77
ramda,36.30,25.76,34.38,mlp,5,0,\ramda{},0,25.76
hcc,38.14,2.82,90.87,mlp,5,0,\hcc{},1,2.82
tif,39.56,0.37,99.45,mlp,5,0,\tif{},1,0.37
drmd,43.60,34.07,20.71,mlp,5,0,\drmd{},0,34.07
deepdrebin,37.49,17.72,49.54,mlp,5,0,\dd{},0,17.72
ddmm,13.15,13.15,0.00,mlp,5,1,\DDcert{},1,13.15
sb_al_pf,48.12,30.29,24.54,mil,5,1,\DSfree{},0,30.29
hg_calmm_nokd_pf,38.40,38.40,0.00,mil,5,1,\sys{},1,38.40

